AlphaZeroBeta: Deep Reinforcement Learning for Market-Neutral Portfolios

Market-neutral portfolios aim to generate consistent returns while offsetting systematic market risk. Traditional approaches based on factor models or convex optimization often underperform during market regime shifts or when structural assumptions break down. We propose AlphaZeroBeta, a deep reinforcement learning framework designed to deliver benchmark-relative alpha (excess returns) with near-zero beta (market neutrality). AlphaZeroBeta combines a composite reward function that balances risk-adjusted excess return, benchmark correlation, and transaction costs with a CNN-GRU policy trained end-to-end via Recurrent PPO and evaluated through a rolling walk-forward protocol. Backtests covering 2014-2024 across seven equity indices show that the model achieves higher Sharpe ratios than the baselines while maintaining near-zero benchmark correlations and competitive drawdowns.

==> figures/data/dd_dji.csv <==
date,azb,index
2014-01-01,-0.0000,
2014-01-15,-0.0011,-0.0032
2014-01-29,-0.0000,-0.0377
2014-02-12,-0.0000,-0.0269
2014-02-26,-0.0045,-0.0120
2014-03-12,-0.0000,-0.0219
2014-03-26,-0.0191,-0.0125
2014-04-09,-0.0038,-0.0182
2014-04-23,-0.0070,-0.0000
2014-05-07,-0.0000,-0.0000
2014-05-21,-0.0000,-0.0005
2014-06-04,-0.0069,-0.0000
2014-06-18,-0.0000,-0.0000
2014-07-02,-0.0000,-0.0000
2014-07-16,-0.0060,-0.0055
2014-07-30,-0.0000,-0.0306
2014-08-13,-0.0000,-0.0215
2014-08-27,-0.0138,-0.0000
2014-09-10,-0.0255,-0.0018
2014-09-24,-0.0150,-0.0081
2014-10-08,-0.0051,-0.0255
2014-10-22,-0.0121,-0.0244
2014-11-05,-0.0000,-0.0000
2014-11-19,-0.0000,-0.0000
2014-12-03,-0.0089,-0.0000
2014-12-17,-0.0103,-0.0074
2015-01-01,-0.0078,-0.0040
2015-01-15,-0.0301,-0.0236
2015-01-29,-0.0401,-0.0446
2015-02-12,-0.0632,-0.0000
2015-02-26,-0.0625,-0.0000
2015-03-12,-0.0477,-0.0233
2015-03-26,-0.0646,-0.0255
2015-04-09,-0.0526,-0.0046
2015-04-23,-0.0675,-0.0032
2015-05-07,-0.0646,-0.0000
2015-05-21,-0.0679,-0.0000
2015-06-04,-0.0845,-0.0232
2015-06-18,-0.0881,-0.0131
2015-07-02,-0.1046,-0.0305
2015-07-16,-0.0931,-0.0089
2015-07-30,-0.0881,-0.0329
2015-08-13,-0.0627,-0.0458
2015-08-27,-0.0849,-0.0965
2015-09-10,-0.0614,-0.1092
2015-09-24,-0.0577,-0.1164
2015-10-08,-0.0430,-0.0697
2015-10-22,-0.0391,-0.0356
2015-11-05,-0.0063,-0.0195
2015-11-19,-0.0000,-0.0248
2015-12-03,-0.0000,-0.0234
2015-12-17,-0.0000,-0.0670
2016-01-03,-0.0348,-0.0658
2016-01-17,-0.0233,-0.1363
2016-01-31,-0.0171,-0.1083
2016-02-14,-0.0154,-0.1371
2016-02-28,-0.0009,-0.1042
2016-03-13,-0.0000,-0.0609
2016-03-27,-0.0000,-0.0423
2016-04-10,-0.0026,-0.0410
2016-04-24,-0.0093,-0.0155
2016-05-08,-0.0000,-0.0320
2016-05-22,-0.0000,-0.0449
2016-06-05,-0.0000,-0.0189
2016-06-19,-0.0000,-0.0260
2016-07-03,-0.0019,-0.0172
2016-07-17,-0.0160,-0.0000
2016-07-31,-0.0000,-0.0078
2016-08-14,-0.0000,-0.0000
2016-08-28,-0.0264,-0.0081
2016-09-11,-0.0339,-0.0189
2016-09-25,-0.0120,-0.0328
2016-10-09,-0.0000,-0.0186
2016-10-23,-0.0059,-0.0251
2016-11-06,-0.0000,-0.0228
2016-11-20,-0.0000,-0.0000
2016-12-04,-0.0000,-0.0000
2016-12-18,-0.0000,-0.0000
2017-01-01,-0.0189,-0.0073
2017-01-15,-0.0000,-0.0000
2017-01-29,-0.0000,-0.0000
2017-02-12,-0.0000,-0.0000
2017-02-26,-0.0119,-0.0000
2017-03-12,-0.0000,-0.0000
2017-03-26,-0.0070,-0.0201
2017-04-09,-0.0391,-0.0136
2017-04-23,-0.0279,-0.0072
2017-05-07,-0.0684,-0.0000
2017-05-21,-0.0614,-0.0071
2017-06-04,-0.0377,-0.0000
2017-06-18,-0.0134,-0.0000
2017-07-02,-0.0000,-0.0031
2017-07-16,-0.0000,-0.0000
2017-07-30,-0.0107,-0.0000
2017-08-13,-0.0000,-0.0000
2017-08-27,-0.0000,-0.0113
2017-09-10,-0.0039,-0.0000
2017-09-24,-0.0279,-0.0000
2017-10-08,-0.0275,-0.0000
2017-10-22,-0.0325,-0.0000
2017-11-05,-0.0331,-0.0000
2017-11-19,-0.0313,-0.0072
2017-12-03,-0.0103,-0.0000
2017-12-17,-0.0000,-0.0000
2018-01-01,-0.0000,-0.0000
2018-01-15,-0.0007,-0.0000
2018-01-29,-0.0000,-0.0000
2018-02-12,-0.0289,-0.0872
2018-02-26,-0.0208,-0.0405
2018-03-12,-0.0438,-0.0650
2018-03-26,-0.0571,-0.1347
2018-04-09,-0.0321,-0.1013
2018-04-23,-0.0442,-0.1246
2018-05-07,-0.0130,-0.1042
2018-05-21,-0.0000,-0.0754
2018-06-04,-0.0000,-0.0775
2018-06-18,-0.0001,-0.0836
2018-07-02,-0.0131,-0.1155
2018-07-16,-0.0193,-0.0581
2018-07-30,-0.0142,-0.0402
2018-08-13,-0.0262,-0.0472
2018-08-27,-0.0201,-0.0008
2018-09-10,-0.0284,-0.0064
2018-09-24,-0.0108,-0.0000
2018-10-08,-0.0371,-0.0037
2018-10-22,-0.0272,-0.0790
2018-11-05,-0.0040,-0.0520
2018-11-19,-0.0194,-0.1230
2018-12-03,-0.0000,-0.0889
2018-12-17,-0.0000,-0.1710
2019-01-01,-0.0000,-0.1910
2019-01-15,-0.0177,-0.1387
2019-01-29,-0.0052,-0.0897
2019-02-12,-0.0259,-0.0576
2019-02-26,-0.0270,-0.0308
2019-03-12,-0.0442,-0.0479
2019-03-26,-0.0363,-0.0526
2019-04-09,-0.0421,-0.0203
2019-04-23,-0.0296,-0.0000
2019-05-07,-0.0103,-0.0383
2019-05-21,-0.0175,-0.0498
2019-06-04,-0.0036,-0.0642
2019-06-18,-0.0023,-0.0057
2019-07-02,-0.0000,-0.0000
2019-07-16,-0.0000,-0.0000
2019-07-30,-0.0086,-0.0216
2019-08-13,-0.0171,-0.1057
2019-08-27,-0.0000,-0.0719
2019-09-10,-0.0000,-0.0050
2019-09-24,-0.0000,-0.0151
2019-10-08,-0.0000,-0.0531
2019-10-22,-0.0000,-0.0234
2019-11-05,-0.0000,-0.0000
2019-11-19,-0.0299,-0.0000
2019-12-03,-0.0264,-0.0104
2019-12-17,-0.0000,-0.0000
2020-01-01,-0.0000,-0.0000
2020-01-15,-0.0000,-0.0000
2020-01-29,-0.0020,-0.0266
2020-02-12,-0.0000,-0.0000
2020-02-26,-0.0119,-0.2220
2020-03-11,-0.0057,-0.4993
2020-03-25,-0.0000,-0.4172
2020-04-08,-0.0000,-0.3463
2020-04-22,-0.0000,-0.3587
2020-05-06,-0.0000,-0.3368
2020-05-20,-0.0000,-0.3005
2020-06-03,-0.0000,-0.1908
2020-06-17,-0.0000,-0.2030
2020-07-01,-0.0161,-0.2184
2020-07-15,-0.0080,-0.1633
2020-07-29,-0.0000,-0.1888
2020-08-12,-0.0000,-0.0927
2020-08-26,-0.0000,-0.0565
2020-09-09,-0.0019,-0.1147
2020-09-23,-0.0198,-0.1584
2020-10-07,-0.0119,-0.0606
2020-10-21,-0.0000,-0.0644
2020-11-04,-0.0000,-0.0627
2020-11-18,-0.0000,-0.0000
2020-12-02,-0.0000,-0.0000
2020-12-16,-0.0000,-0.0000
2020-12-30,-0.0000,-0.0000
2021-01-14,-0.0138,-0.0000
2021-01-28,-0.0000,-0.0505
2021-02-11,-0.0000,-0.0000
2021-02-25,-0.0000,-0.0319
2021-03-11,-0.0000,-0.0000
2021-03-25,-0.0000,-0.0000
2021-04-08,-0.0394,-0.0000
2021-04-22,-0.0102,-0.0000
2021-05-06,-0.0267,-0.0000
2021-05-20,-0.0157,-0.0346
2021-06-03,-0.0009,-0.0013
2021-06-17,-0.0039,-0.0903
2021-07-01,-0.0003,-0.0000
2021-07-15,-0.0017,-0.0060
2021-07-29,-0.0037,-0.0000
2021-08-12,-0.0044,-0.0000
2021-08-26,-0.0116,-0.0036
2021-09-09,-0.0105,-0.0551
2021-09-23,-0.0028,-0.0436
2021-10-07,-0.0011,-0.0467
2021-10-21,-0.0000,-0.0000
2021-11-04,-0.0069,-0.0000
2021-11-18,-0.0006,-0.0441
2021-12-02,-0.0000,-0.1061
2021-12-16,-0.0000,-0.0584
2021-12-30,-0.0135,-0.0000
2022-01-13,-0.0000,-0.0259
2022-01-27,-0.0000,-0.0979
2022-02-10,-0.0283,-0.0971
2022-02-24,-0.0357,-0.1384
2022-03-10,-0.0509,-0.2060
2022-03-24,-0.0309,-0.0896
2022-04-07,-0.0006,-0.0982
2022-04-21,-0.0000,-0.1534
2022-05-05,-0.0000,-0.2088
2022-05-19,-0.0000,-0.3082
2022-06-02,-0.0000,-0.2087
2022-06-16,-0.0000,-0.3916
2022-06-30,-0.0170,-0.3182
2022-07-14,-0.0235,-0.3066
2022-07-28,-0.0198,-0.2121
2022-08-11,-0.0249,-0.1564
2022-08-25,-0.0409,-0.2462
2022-09-08,-0.0441,-0.2542
2022-09-22,-0.0293,-0.4097
2022-10-06,-0.0170,-0.4275
2022-10-20,-0.0017,-0.3191
2022-11-03,-0.0000,-0.2389
2022-11-17,-0.0000,-0.1574
2022-12-01,-0.0000,-0.1158
2022-12-15,-0.0119,-0.2075
2022-12-29,-0.0030,-0.1937
2023-01-12,-0.0000,-0.1236
2023-01-26,-0.0008,-0.1433
2023-02-09,-0.0000,-0.1499
2023-02-23,-0.0000,-0.2138
2023-03-09,-0.0000,-0.2689
2023-03-23,-0.0099,-0.2490
2023-04-06,-0.0181,-0.1732
2023-04-20,-0.0262,-0.1535
2023-05-04,-0.0383,-0.1617
2023-05-18,-0.0127,-0.1768
2023-06-01,-0.0215,-0.1563
2023-06-15,-0.0090,-0.1238
2023-06-29,-0.0000,-0.1172
2023-07-13,-0.0000,-0.1110
2023-07-27,-0.0000,-0.0533
2023-08-10,-0.0053,-0.0641
2023-08-24,-0.0004,-0.1209
2023-09-07,-0.0000,-0.1069
2023-09-21,-0.0017,-0.1441
2023-10-05,-0.0000,-0.1779
2023-10-19,-0.0000,-0.1949
2023-11-02,-0.0121,-0.1382
2023-11-16,-0.0000,-0.0844
2023-11-30,-0.0000,-0.0056
2023-12-14,-0.0185,-0.0000
2023-12-28,-0.0000,-0.0000
2024-01-14,-0.0000,-0.0059
2024-01-28,-0.0000,-0.0000
2024-02-11,-0.0000,-0.0000
2024-02-25,-0.0000,-0.0000
2024-03-10,-0.0000,-0.0181
2024-03-24,-0.0079,-0.0000
2024-04-07,-0.0242,-0.0256
2024-04-21,-0.0337,-0.0652
2024-05-05,-0.0391,-0.0280
2024-05-19,-0.0206,-0.0000
2024-06-02,-0.0409,-0.0750
2024-06-16,-0.0496,-0.0624
2024-06-30,-0.0583,-0.0387
2024-07-14,-0.0290,-0.0000
2024-07-28,-0.0000,-0.0000
2024-08-11,-0.0000,-0.0718
2024-08-25,-0.0000,-0.0000
2024-09-08,-0.0000,-0.0250
2024-09-22,-0.0070,-0.0000
2024-10-06,-0.0137,-0.0104
2024-10-20,-0.0000,-0.0000
2024-11-03,-0.0000,-0.0691
2024-11-17,-0.0259,-0.0000
2024-12-01,-0.0331,-0.0000
2024-12-15,-0.0323,-0.0646
2024-12-29,-0.0555,-0.1341
2025-01-13,-0.0407,-0.1374
2025-01-27,-0.0181,-0.0000
2025-02-10,-0.0000,-0.0156
2025-02-13,-0.0146,-0.0185


==> figures/data/dd_ftse.csv <==
date,azb,index
2014-01-01,0.0000,0.0000
2014-01-15,-0.0077,-0.0007
2014-01-29,-0.0039,-0.0444
2014-02-12,-0.0005,-0.0264
2014-02-26,0.0000,-0.0083
2014-03-12,-0.0467,-0.0465
2014-03-26,-0.0598,-0.0413
2014-04-09,-0.0588,-0.0333
2014-04-23,-0.0743,-0.0242
2014-05-07,-0.0804,-0.0040
2014-05-21,-0.0568,-0.0086
2014-06-04,-0.0313,-0.0097
2014-06-18,-0.0223,-0.0105
2014-07-02,-0.0236,-0.0020
2014-07-16,-0.0268,-0.0209
2014-07-30,-0.0337,-0.0221
2014-08-13,-0.0474,-0.0288
2014-08-27,-0.0440,-0.0108
2014-09-10,-0.0409,-0.0117
2014-09-24,-0.0285,-0.0355
2014-10-08,-0.0253,-0.0665
2014-10-22,-0.0299,-0.0684
2014-11-05,-0.0172,-0.0487
2014-11-19,-0.0034,-0.0297
2014-12-03,0.0000,-0.0296
2014-12-17,-0.0054,-0.0614
2015-01-01,-0.0059,-0.0492
2015-01-15,-0.0156,-0.0489
2015-01-29,-0.0225,-0.0192
2015-02-12,-0.0127,-0.0007
2015-02-26,-0.0189,-0.0004
2015-03-12,0.0000,-0.0328
2015-03-26,-0.0110,-0.0272
2015-04-09,0.0000,0.0000
2015-04-23,-0.0167,-0.0039
2015-05-07,-0.0019,-0.0085
2015-05-21,0.0000,-0.0108
2015-06-04,-0.0040,-0.0446
2015-06-18,-0.0075,-0.0586
2015-07-02,-0.0089,-0.0771
2015-07-16,-0.0016,-0.0490
2015-07-30,0.0000,-0.0607
2015-08-13,-0.0049,-0.0824
2015-08-27,-0.0361,-0.1274
2015-09-10,-0.0305,-0.1468
2015-09-24,-0.0146,-0.1481
2015-10-08,-0.0340,-0.1024
2015-10-22,-0.0327,-0.0982
2015-11-05,-0.0282,-0.1117
2015-11-19,-0.0160,-0.1145
2015-12-03,0.0000,-0.1289
2015-12-17,-0.0002,-0.1565
2016-01-03,-0.0035,-0.1504
2016-01-17,0.0000,-0.1971
2016-01-31,-0.0246,-0.1554
2016-02-14,-0.0197,-0.1905
2016-02-28,-0.0415,-0.1499
2016-03-13,-0.0314,-0.1383
2016-03-27,-0.0546,-0.1485
2016-04-10,-0.0282,-0.1346
2016-04-24,-0.0346,-0.1255
2016-05-08,-0.0343,-0.1472
2016-05-22,-0.0444,-0.1440
2016-06-05,-0.0395,-0.1236
2016-06-19,-0.0226,-0.1340
2016-07-03,0.0000,-0.0866
2016-07-17,-0.0140,-0.0608
2016-07-31,-0.0171,-0.0610
2016-08-14,-0.0075,-0.0242
2016-08-28,-0.0223,-0.0396
2016-09-11,-0.0073,-0.0600
2016-09-25,-0.0124,-0.0426
2016-10-09,-0.0136,-0.0010
2016-10-23,-0.0355,-0.0175
2016-11-06,-0.0293,-0.0442
2016-11-20,-0.0430,-0.0485
2016-12-04,-0.0318,-0.0532
2016-12-18,-0.0573,-0.0129
2017-01-01,-0.0479,0.0000
2017-01-15,-0.0089,-0.0016
2017-01-29,-0.0157,-0.0326
2017-02-12,0.0000,-0.0088
2017-02-26,-0.0066,-0.0126
2017-03-12,0.0000,-0.0024
2017-03-26,-0.0082,-0.0203
2017-04-09,-0.0022,-0.0120
2017-04-23,0.0000,-0.0246
2017-05-07,-0.0110,-0.0192
2017-05-21,-0.0000,-0.0038
2017-06-04,-0.0037,-0.0032
2017-06-18,0.0000,-0.0035
2017-07-02,-0.0140,-0.0254
2017-07-16,0.0000,-0.0214
2017-07-30,0.0000,-0.0261
2017-08-13,-0.0070,-0.0288
2017-08-27,-0.0002,-0.0217
2017-09-10,0.0000,-0.0199
2017-09-24,-0.0132,-0.0367
2017-10-08,-0.0046,-0.0059
2017-10-22,-0.0068,-0.0047
2017-11-05,-0.0184,0.0000
2017-11-19,-0.0069,-0.0257
2017-12-03,-0.0281,-0.0332
2017-12-17,0.0000,-0.0038
2018-01-01,-0.0106,-0.0059
2018-01-15,-0.0114,-0.0034
2018-01-29,-0.0048,-0.0284
2018-02-12,0.0000,-0.0909
2018-02-26,-0.0121,-0.0738
2018-03-12,-0.0530,-0.0952
2018-03-26,-0.0367,-0.1159
2018-04-09,-0.0462,-0.0762
2018-04-23,-0.0819,-0.0526
2018-05-07,-0.0906,-0.0317
2018-05-21,-0.0804,0.0000
2018-06-04,-0.0796,-0.0284
2018-06-18,-0.0858,-0.0407
2018-07-02,-0.0927,-0.0423
2018-07-16,-0.0791,-0.0374
2018-07-30,-0.0913,-0.0192
2018-08-13,-0.0830,-0.0396
2018-08-27,-0.0681,-0.0387
2018-09-10,-0.0649,-0.0899
2018-09-24,-0.0383,-0.0551
2018-10-08,-0.0335,-0.0953
2018-10-22,-0.0631,-0.1373
2018-11-05,-0.0500,-0.1246
2018-11-19,-0.0700,-0.1384
2018-12-03,-0.0685,-0.1272
2018-12-17,-0.0939,-0.1750
2019-01-01,-0.0982,-0.1702
2019-01-15,-0.0763,-0.1511
2019-01-29,-0.0793,-0.1393
2019-02-12,-0.0828,-0.1022
2019-02-26,-0.0695,-0.1147
2019-03-12,-0.0886,-0.1069
2019-03-26,-0.0851,-0.1017
2019-04-09,-0.0601,-0.0678
2019-04-23,0.0000,-0.0604
2019-05-07,-0.0038,-0.0903
2019-05-21,0.0000,-0.0809
2019-06-04,-0.0065,-0.0978
2019-06-18,-0.0041,-0.0706
2019-07-02,0.0000,-0.0399
2019-07-16,-0.0194,-0.0509
2019-07-30,-0.0278,-0.0433
2019-08-13,-0.0366,-0.1086
2019-08-27,-0.0265,-0.1135
2019-09-10,-0.0377,-0.0803
2019-09-24,-0.0530,-0.0875
2019-10-08,-0.0282,-0.1058
2019-10-22,-0.0203,-0.0918
2019-11-05,-0.0237,-0.0716
2019-11-19,-0.0347,-0.0915
2019-12-03,-0.0264,-0.1026
2019-12-17,-0.0387,-0.0501
2020-01-01,-0.0448,-0.0407
2020-01-15,-0.0271,-0.0398
2020-01-29,-0.0317,-0.0738
2020-02-12,-0.0436,-0.0633
2020-02-26,-0.0658,-0.1609
2020-03-11,0.0000,-0.3930
2020-03-25,-0.1487,-0.3069
2020-04-08,-0.1277,-0.3029
2020-04-22,-0.1939,-0.3053
2020-05-06,-0.2052,-0.2890
2020-05-20,-0.1850,-0.2772
2020-06-03,-0.1675,-0.2287
2020-06-17,-0.1136,-0.2461
2020-07-01,-0.1137,-0.2437
2020-07-15,-0.1085,-0.2422
2020-07-29,-0.0752,-0.2810
2020-08-12,-0.1222,-0.2518
2020-08-26,-0.1297,-0.2795
2020-09-09,-0.1791,-0.2790
2020-09-23,-0.2095,-0.3059
2020-10-07,-0.2208,-0.2828
2020-10-21,-0.2296,-0.3114
2020-11-04,-0.2370,-0.2934
2020-11-18,-0.2618,-0.2297
2020-12-02,-0.2542,-0.2065
2020-12-16,-0.2626,-0.1974
2020-12-30,-0.2385,-0.2109
2021-01-14,-0.2108,-0.1700
2021-01-28,-0.2175,-0.2188
2021-02-11,-0.2343,-0.1917
2021-02-25,-0.2185,-0.2075
2021-03-11,-0.2291,-0.1661
2021-03-25,-0.2272,-0.1692
2021-04-08,-0.2144,-0.1432
2021-04-22,-0.1942,-0.1398
2021-05-06,-0.1841,-0.1113
2021-05-20,-0.1672,-0.1279
2021-06-03,-0.1679,-0.1204
2021-06-17,-0.1993,-0.1280
2021-07-01,-0.1744,-0.1123
2021-07-15,-0.1862,-0.1294
2021-07-29,-0.1608,-0.1258
2021-08-12,-0.1657,-0.0981
2021-08-26,-0.1714,-0.1086
2021-09-09,-0.1642,-0.1263
2021-09-23,-0.1876,-0.1230
2021-10-07,-0.1534,-0.1164
2021-10-21,-0.1646,-0.1002
2021-11-04,-0.1652,-0.0854
2021-11-18,-0.1790,-0.0973
2021-12-02,-0.1874,-0.1124
2021-12-16,-0.1853,-0.0904
2021-12-30,-0.1915,-0.0734
2022-01-13,-0.1042,-0.0498
2022-01-27,-0.0665,-0.0612
2022-02-10,-0.0420,-0.0322
2022-02-24,-0.0195,-0.0578
2022-03-10,-0.0096,-0.1075
2022-03-24,-0.0492,-0.0587
2022-04-07,-0.0533,-0.0309
2022-04-21,-0.0415,-0.0530
2022-05-05,0.0000,-0.0729
2022-05-19,-0.0119,-0.0726
2022-06-02,-0.0222,-0.0513
2022-06-16,-0.0213,-0.1282
2022-06-30,-0.0503,-0.1055
2022-07-14,-0.0692,-0.1070
2022-07-28,-0.1227,-0.0676
2022-08-11,-0.1170,-0.0561
2022-08-25,-0.0966,-0.0670
2022-09-08,-0.1160,-0.0784
2022-09-22,-0.0832,-0.1279
2022-10-06,-0.0853,-0.1319
2022-10-20,-0.0811,-0.1351
2022-11-03,-0.0863,-0.0808
2022-11-17,-0.1123,-0.0732
2022-12-01,-0.1019,-0.0478
2022-12-15,-0.0850,-0.0812
2022-12-29,-0.0762,-0.0634
2023-01-12,-0.0467,-0.0050
2023-01-26,-0.0394,-0.0167
2023-02-09,-0.0426,-0.0043
2023-02-23,-0.0259,-0.0202
2023-03-09,-0.0268,-0.0396
2023-03-23,-0.0282,-0.0906
2023-04-06,-0.0306,-0.0406
2023-04-20,-0.0274,-0.0149
2023-05-04,-0.0033,-0.0351
2023-05-18,0.0000,-0.0383
2023-06-01,0.0000,-0.0606
2023-06-15,-0.0175,-0.0553
2023-06-29,-0.0040,-0.0719
2023-07-13,-0.0039,-0.0863
2023-07-27,-0.0035,-0.0476
2023-08-10,-0.0138,-0.0730
2023-08-24,-0.0246,-0.1006
2023-09-07,-0.0244,-0.0798
2023-09-21,-0.0793,-0.0492
2023-10-05,-0.1061,-0.0774
2023-10-19,-0.1287,-0.0911
2023-11-02,-0.1325,-0.0888
2023-11-16,-0.1016,-0.0759
2023-11-30,-0.0807,-0.0722
2023-12-14,-0.0612,-0.0652
2023-12-28,-0.0511,-0.0418
2024-01-14,-0.0616,-0.0624
2024-01-28,-0.0447,-0.0568
2024-02-11,-0.0320,-0.0656
2024-02-25,-0.0052,-0.0491
2024-03-10,0.0000,-0.0514
2024-03-24,-0.0030,-0.0144
2024-04-07,0.0000,-0.0105
2024-04-21,-0.0156,0.0000
2024-05-05,-0.0400,0.0000
2024-05-19,-0.0271,-0.0032
2024-06-02,-0.0159,-0.0272
2024-06-16,-0.0394,-0.0452
2024-06-30,-0.0407,-0.0415
2024-07-14,-0.0299,-0.0391
2024-07-28,-0.0381,-0.0228
2024-08-11,-0.0377,-0.0351
2024-08-25,-0.0420,-0.0176
2024-09-08,-0.0845,-0.0260
2024-09-22,-0.0760,-0.0277
2024-10-06,-0.0643,-0.0212
2024-10-20,-0.0782,-0.0190
2024-11-03,-0.0631,-0.0389
2024-11-17,-0.0309,-0.0501
2024-12-01,-0.0509,-0.0198
2024-12-15,-0.0523,-0.0273
2024-12-29,-0.0611,-0.0483
2025-01-13,-0.0567,-0.0364
2025-01-27,-0.0453,-0.0047
2025-02-10,-0.0312,0.0000
2025-02-13,-0.0250,-0.0111


==> figures/data/dd_gdaxi.csv <==
date,azb,index
2014-01-01,0.0000,0.0000
2014-01-15,0.0000,-0.0017
2014-01-29,0.0000,-0.0393
2014-02-12,0.0000,-0.0156
2014-02-26,-0.0018,-0.0164
2014-03-12,-0.0064,-0.0771
2014-03-26,-0.0228,-0.0310
2014-04-09,-0.0170,-0.0307
2014-04-23,-0.0521,-0.0207
2014-05-07,-0.0479,-0.0144
2014-05-21,-0.0455,-0.0036
2014-06-04,-0.0386,-0.0002
2014-06-18,-0.0323,-0.0026
2014-07-02,-0.0227,0.0000
2014-07-16,-0.0319,-0.0293
2014-07-30,-0.0446,-0.0662
2014-08-13,-0.0483,-0.0856
2014-08-27,-0.0344,-0.0603
2014-09-10,-0.0353,-0.0360
2014-09-24,-0.0202,-0.0553
2014-10-08,-0.0154,-0.1090
2014-10-22,-0.0315,-0.1045
2014-11-05,-0.0250,-0.0694
2014-11-19,0.0000,-0.0580
2014-12-03,0.0000,-0.0189
2014-12-17,-0.0056,-0.0294
2015-01-01,-0.0057,-0.0343
2015-01-15,-0.0032,0.0000
2015-01-29,-0.0104,-0.0111
2015-02-12,-0.0191,0.0000
2015-02-26,0.0000,0.0000
2015-03-12,0.0000,0.0000
2015-03-26,-0.0020,-0.0318
2015-04-09,0.0000,0.0000
2015-04-23,-0.0016,-0.0600
2015-05-07,0.0000,-0.0707
2015-05-21,-0.0026,-0.0595
2015-06-04,-0.0213,-0.1253
2015-06-18,-0.0153,-0.1420
2015-07-02,-0.0107,-0.1400
2015-07-16,-0.0090,-0.0746
2015-07-30,-0.0018,-0.1134
2015-08-13,-0.0248,-0.1478
2015-08-27,-0.0694,-0.2209
2015-09-10,-0.0661,-0.2395
2015-09-24,-0.0613,-0.2858
2015-10-08,-0.0447,-0.2424
2015-10-22,-0.0512,-0.1681
2015-11-05,-0.0493,-0.1475
2015-11-19,-0.0734,-0.1335
2015-12-03,-0.0749,-0.1726
2015-12-17,-0.0708,-0.1879
2016-01-03,-0.0733,-0.2225
2016-01-17,-0.0728,-0.3035
2016-01-31,-0.0865,-0.2784
2016-02-14,-0.0744,-0.3370
2016-02-28,-0.0708,-0.3063
2016-03-13,-0.0914,-0.2537
2016-03-27,-0.0903,-0.2684
2016-04-10,-0.0819,-0.2864
2016-04-24,-0.0966,-0.2213
2016-05-08,-0.0839,-0.2547
2016-05-22,-0.0988,-0.2694
2016-06-05,-0.0849,-0.2397
2016-06-19,-0.0769,-0.2567
2016-07-03,-0.0743,-0.2836
2016-07-17,-0.0835,-0.2459
2016-07-31,-0.0820,-0.2175
2016-08-14,-0.0788,-0.1740
2016-08-28,-0.0787,-0.1947
2016-09-11,-0.0964,-0.2067
2016-09-25,-0.1030,-0.2107
2016-10-09,-0.1055,-0.1862
2016-10-23,-0.0970,-0.1717
2016-11-06,-0.1133,-0.2040
2016-11-20,-0.0988,-0.1797
2016-12-04,-0.0970,-0.1798
2016-12-18,-0.1220,-0.1009
2017-01-01,-0.1217,-0.0826
2017-01-15,-0.1300,-0.0872
2017-01-29,-0.1325,-0.0737
2017-02-12,-0.1384,-0.0639
2017-02-26,-0.1374,-0.0587
2017-03-12,-0.1186,-0.0409
2017-03-26,-0.1120,-0.0403
2017-04-09,-0.1150,-0.0185
2017-04-23,-0.1005,0.0000
2017-05-07,-0.1081,-0.0024
2017-05-21,-0.0994,-0.0200
2017-06-04,-0.0874,0.0000
2017-06-18,-0.0970,0.0000
2017-07-02,-0.0932,-0.0440
2017-07-16,-0.0781,-0.0321
2017-07-30,-0.0792,-0.0820
2017-08-13,-0.0752,-0.0770
2017-08-27,-0.0691,-0.0814
2017-09-10,-0.0627,-0.0440
2017-09-24,-0.0460,-0.0313
2017-10-08,-0.0320,0.0000
2017-10-22,-0.0353,-0.0042
2017-11-05,-0.0232,-0.0011
2017-11-19,-0.0439,-0.0447
2017-12-03,-0.0438,-0.0447
2017-12-17,-0.0395,-0.0177
2018-01-01,-0.0311,-0.0646
2018-01-15,-0.0136,-0.0247
2018-01-29,-0.0016,-0.0385
2018-02-12,-0.0011,-0.1450
2018-02-26,0.0000,-0.1137
2018-03-12,-0.0044,-0.1424
2018-03-26,-0.0130,-0.1690
2018-04-09,0.0000,-0.1236
2018-04-23,-0.0152,-0.1073
2018-05-07,-0.0097,-0.0689
2018-05-21,-0.0019,-0.0415
2018-06-04,-0.0146,-0.0822
2018-06-18,-0.0154,-0.0938
2018-07-02,-0.0018,-0.1288
2018-07-16,-0.0045,-0.0955
2018-07-30,-0.0302,-0.0802
2018-08-13,-0.0100,-0.1277
2018-08-27,-0.0035,-0.1098
2018-09-10,0.0000,-0.1691
2018-09-24,-0.0259,-0.1261
2018-10-08,-0.0406,-0.1683
2018-10-22,-0.0414,-0.2431
2018-11-05,-0.0245,-0.2208
2018-11-19,-0.0548,-0.2652
2018-12-03,-0.0561,-0.2366
2018-12-17,-0.0398,-0.2999
2019-01-01,-0.0574,-0.3170
2019-01-15,-0.0644,-0.2796
2019-01-29,-0.0759,-0.2530
2019-02-12,-0.0689,-0.2545
2019-02-26,-0.0551,-0.2205
2019-03-12,-0.0708,-0.2114
2019-03-26,-0.0780,-0.2277
2019-04-09,-0.0555,-0.1759
2019-04-23,-0.0526,-0.1326
2019-05-07,-0.0436,-0.1468
2019-05-21,-0.0594,-0.1480
2019-06-04,-0.0761,-0.1680
2019-06-18,-0.0806,-0.1331
2019-07-02,-0.0838,-0.1004
2019-07-16,-0.0738,-0.1296
2019-07-30,-0.0597,-0.1458
2019-08-13,-0.0812,-0.2199
2019-08-27,-0.0692,-0.1977
2019-09-10,-0.0517,-0.1277
2019-09-24,-0.0665,-0.1410
2019-10-08,-0.0704,-0.1559
2019-10-22,-0.0723,-0.0810
2019-11-05,-0.0678,-0.0404
2019-11-19,-0.0645,-0.0427
2019-12-03,-0.0757,-0.0446
2019-12-17,-0.0748,-0.0359
2020-01-01,-0.0760,-0.0185
2020-01-15,-0.0578,-0.0138
2020-01-29,-0.0471,-0.0446
2020-02-12,-0.0435,-0.0005
2020-02-26,-0.0262,-0.1512
2020-03-11,0.0000,-0.4923
2020-03-25,-0.0834,-0.4030
2020-04-08,-0.1297,-0.3430
2020-04-22,-0.1386,-0.3484
2020-05-06,-0.1238,-0.3223
2020-05-20,-0.1418,-0.2897
2020-06-03,-0.1309,-0.1445
2020-06-17,-0.1322,-0.1604
2020-07-01,-0.1118,-0.1256
2020-07-15,-0.0886,-0.0972
2020-07-29,-0.1099,-0.1499
2020-08-12,-0.0992,-0.0846
2020-08-26,-0.0885,-0.0737
2020-09-09,-0.1000,-0.0617
2020-09-23,-0.1030,-0.1258
2020-10-07,-0.1165,-0.0794
2020-10-21,-0.1253,-0.1325
2020-11-04,-0.1252,-0.1299
2020-11-18,-0.1086,-0.0748
2020-12-02,-0.1227,-0.0570
2020-12-16,-0.1202,-0.0130
2020-12-30,-0.1261,-0.0076
2021-01-14,-0.1143,-0.0279
2021-01-28,-0.1064,-0.0656
2021-02-11,-0.0732,-0.0011
2021-02-25,-0.1012,-0.0344
2021-03-11,-0.1030,-0.0071
2021-03-25,-0.0960,-0.0028
2021-04-08,-0.1048,0.0000
2021-04-22,-0.1126,-0.0192
2021-05-06,-0.1177,-0.0064
2021-05-20,-0.1095,-0.0024
2021-06-03,-0.1115,0.0000
2021-06-17,-0.0976,-0.0299
2021-07-01,-0.0904,-0.0084
2021-07-15,-0.0745,-0.0266
2021-07-29,-0.0763,-0.0262
2021-08-12,-0.0533,0.0000
2021-08-26,-0.0645,-0.0134
2021-09-09,-0.0614,-0.0391
2021-09-23,-0.0704,-0.0474
2021-10-07,-0.0578,-0.0821
2021-10-21,-0.0517,-0.0462
2021-11-04,-0.0632,0.0000
2021-11-18,-0.0723,-0.0097
2021-12-02,-0.0978,-0.1150
2021-12-16,-0.1426,-0.0765
2021-12-30,-0.1558,-0.0390
2022-01-13,-0.1294,-0.0413
2022-01-27,-0.1318,-0.1014
2022-02-10,-0.0872,-0.0901
2022-02-24,-0.0558,-0.1813
2022-03-10,0.0000,-0.2812
2022-03-24,0.0000,-0.2091
2022-04-07,-0.0113,-0.2115
2022-04-21,-0.0036,-0.2266
2022-05-05,-0.0107,-0.2763
2022-05-19,-0.0123,-0.2436
2022-06-02,-0.0282,-0.1927
2022-06-16,-0.0015,-0.3346
2022-06-30,-0.0292,-0.3679
2022-07-14,-0.0522,-0.3624
2022-07-28,-0.0897,-0.2966
2022-08-11,-0.0575,-0.2634
2022-08-25,-0.0333,-0.3511
2022-09-08,-0.0503,-0.3387
2022-09-22,-0.0081,-0.4242
2022-10-06,-0.0243,-0.4254
2022-10-20,0.0000,-0.3767
2022-11-03,-0.0196,-0.2991
2022-11-17,-0.0441,-0.1957
2022-12-01,-0.0510,-0.1854
2022-12-15,-0.0411,-0.2530
2022-12-29,-0.0662,-0.2498
2023-01-12,-0.0540,-0.1261
2023-01-26,-0.0612,-0.1193
2023-02-09,-0.0506,-0.1025
2023-02-23,-0.0382,-0.1130
2023-03-09,-0.0150,-0.0898
2023-03-23,-0.0460,-0.1398
2023-04-06,-0.0401,-0.0717
2023-04-20,-0.0139,-0.0415
2023-05-04,-0.0181,-0.0331
2023-05-18,-0.0024,0.0000
2023-06-01,-0.0176,-0.0238
2023-06-15,-0.0448,0.0000
2023-06-29,-0.0949,-0.0223
2023-07-13,-0.0861,-0.0269
2023-07-27,-0.0752,0.0000
2023-08-10,-0.1005,-0.0678
2023-08-24,-0.1053,-0.0891
2023-09-07,-0.0778,-0.0776
2023-09-21,-0.0798,-0.0971
2023-10-05,-0.0715,-0.1319
2023-10-19,-0.0646,-0.1778
2023-11-02,-0.0321,-0.1362
2023-11-16,0.0000,-0.0586
2023-11-30,-0.0063,-0.0077
2023-12-14,-0.0348,-0.0046
2023-12-28,-0.0314,-0.0046
2024-01-14,-0.0022,-0.0183
2024-01-28,-0.0062,-0.0021
2024-02-11,0.0000,0.0000
2024-02-25,0.0000,0.0000
2024-03-10,-0.0341,-0.0103
2024-03-24,0.0000,0.0000
2024-04-07,0.0000,-0.0185
2024-04-21,-0.0060,-0.0672
2024-05-05,-0.0139,-0.0338
2024-05-19,0.0000,-0.0107
2024-06-02,-0.0023,-0.0278
2024-06-16,-0.0052,-0.0852
2024-06-30,-0.0092,-0.0616
2024-07-14,-0.0314,-0.0296
2024-07-28,-0.0945,-0.0584
2024-08-11,-0.0964,-0.1216
2024-08-25,-0.0973,-0.0268
2024-09-08,-0.1012,-0.0518
2024-09-22,-0.0678,-0.0166
2024-10-06,-0.0503,-0.0393
2024-10-20,-0.0561,-0.0209
2024-11-03,-0.0502,-0.0542
2024-11-17,-0.0177,-0.0498
2024-12-01,-0.0071,0.0000
2024-12-15,-0.0339,-0.0120
2024-12-29,-0.0430,-0.0550
2025-01-13,-0.0684,-0.0165
2025-01-27,-0.0432,0.0000
2025-02-10,-0.0550,0.0000
2025-02-13,-0.0375,-0.0105


==> figures/data/dd_gspc.csv <==
date,azb,index
2014-01-01,0.0000,0.0000
2014-01-15,0.0000,-0.0014
2014-01-29,0.0000,-0.0296
2014-02-12,-0.0026,-0.0101
2014-02-26,-0.0001,0.0000
2014-03-12,-0.0040,-0.0173
2014-03-26,-0.0182,-0.0158
2014-04-09,-0.0559,-0.0316
2014-04-23,-0.0664,-0.0067
2014-05-07,-0.0629,-0.0083
2014-05-21,-0.0585,-0.0027
2014-06-04,-0.0404,0.0000
2014-06-18,-0.0275,0.0000
2014-07-02,-0.0266,0.0000
2014-07-16,-0.0382,-0.0149
2014-07-30,-0.0190,-0.0313
2014-08-13,-0.0428,-0.0179
2014-08-27,0.0000,-0.0018
2014-09-10,0.0000,-0.0056
2014-09-24,-0.0223,-0.0248
2014-10-08,-0.0366,-0.0454
2014-10-22,-0.0629,-0.0330
2014-11-05,-0.0464,0.0000
2014-11-19,-0.0509,0.0000
2014-12-03,-0.0330,-0.0013
2014-12-17,0.0000,-0.0077
2015-01-01,-0.0206,-0.0177
2015-01-15,-0.0043,-0.0388
2015-01-29,-0.0392,-0.0522
2015-02-12,-0.0206,0.0000
2015-02-26,0.0000,-0.0060
2015-03-12,-0.0107,-0.0349
2015-03-26,-0.0114,-0.0308
2015-04-09,-0.0321,-0.0084
2015-04-23,-0.0656,0.0000
2015-05-07,-0.0303,-0.0009
2015-05-21,-0.0163,-0.0026
2015-06-04,0.0000,-0.0207
2015-06-18,-0.0033,-0.0114
2015-07-02,0.0000,-0.0295
2015-07-16,-0.0031,-0.0023
2015-07-30,-0.0136,-0.0147
2015-08-13,-0.0237,-0.0214
2015-08-27,-0.0046,-0.0775
2015-09-10,-0.0017,-0.0927
2015-09-24,0.0000,-0.1089
2015-10-08,-0.0554,-0.0633
2015-10-22,0.0000,-0.0304
2015-11-05,0.0000,-0.0173
2015-11-19,0.0000,-0.0227
2015-12-03,-0.0106,-0.0214
2015-12-17,-0.0971,-0.0684
2016-01-03,-0.1260,-0.0645
2016-01-17,-0.1050,-0.1367
2016-01-31,-0.1049,-0.1045
2016-02-14,-0.0843,-0.1452
2016-02-28,-0.1451,-0.1084
2016-03-13,-0.1534,-0.0607
2016-03-27,-0.1413,-0.0512
2016-04-10,-0.1783,-0.0485
2016-04-24,-0.1933,-0.0235
2016-05-08,-0.2025,-0.0394
2016-05-22,-0.2141,-0.0452
2016-06-05,-0.2261,-0.0117
2016-06-19,-0.2238,-0.0260
2016-07-03,-0.2434,-0.0152
2016-07-17,-0.2380,0.0000
2016-07-31,-0.2278,-0.0023
2016-08-14,-0.2580,0.0000
2016-08-28,-0.2520,-0.0053
2016-09-11,-0.2539,-0.0170
2016-09-25,-0.2029,-0.0240
2016-10-09,-0.2110,-0.0145
2016-10-23,-0.2298,-0.0212
2016-11-06,-0.2604,-0.0320
2016-11-20,-0.2498,0.0000
2016-12-04,-0.2526,-0.0047
2016-12-18,-0.2415,-0.0050
2017-01-01,-0.2116,-0.0180
2017-01-15,-0.1803,-0.0013
2017-01-29,-0.1775,-0.0095
2017-02-12,-0.1673,0.0000
2017-02-26,-0.1346,0.0000
2017-03-12,-0.1653,-0.0123
2017-03-26,-0.1755,-0.0297
2017-04-09,-0.1764,-0.0212
2017-04-23,-0.1849,-0.0119
2017-05-07,-0.1832,0.0000
2017-05-21,-0.1611,-0.0045
2017-06-04,-0.1554,-0.0016
2017-06-18,-0.1488,0.0000
2017-07-02,-0.1463,-0.0133
2017-07-16,-0.1460,-0.0001
2017-07-30,-0.1099,-0.0041
2017-08-13,-0.1073,-0.0082
2017-08-27,-0.1101,-0.0200
2017-09-10,-0.0631,0.0000
2017-09-24,-0.0535,-0.0063
2017-10-08,-0.0419,-0.0040
2017-10-22,-0.0432,-0.0056
2017-11-05,-0.0128,0.0000
2017-11-19,-0.0095,-0.0067
2017-12-03,-0.0278,-0.0044
2017-12-17,-0.0349,0.0000
2018-01-01,-0.0386,0.0000
2018-01-15,-0.0389,-0.0054
2018-01-29,-0.0412,-0.0275
2018-02-12,-0.0423,-0.1146
2018-02-26,-0.0310,-0.0702
2018-03-12,-0.0034,-0.0587
2018-03-26,0.0000,-0.1421
2018-04-09,-0.0552,-0.1179
2018-04-23,-0.0356,-0.1301
2018-05-07,-0.0348,-0.1097
2018-05-21,-0.0090,-0.0810
2018-06-04,-0.0102,-0.0677
2018-06-18,-0.1338,-0.0602
2018-07-02,-0.1168,-0.0871
2018-07-16,-0.1629,-0.0346
2018-07-30,-0.1698,-0.0309
2018-08-13,-0.1884,-0.0180
2018-08-27,-0.1917,0.0000
2018-09-10,-0.2204,-0.0143
2018-09-24,-0.2333,-0.0083
2018-10-08,-0.2323,-0.0275
2018-10-22,-0.2246,-0.1037
2018-11-05,-0.2047,-0.0957
2018-11-19,-0.2298,-0.1577
2018-12-03,-0.2031,-0.1259
2018-12-17,-0.2154,-0.2099
2019-01-01,-0.2473,-0.2297
2019-01-15,-0.1793,-0.1718
2019-01-29,-0.1741,-0.1363
2019-02-12,-0.1391,-0.0970
2019-02-26,-0.1573,-0.0755
2019-03-12,-0.1558,-0.0654
2019-03-26,-0.1637,-0.0684
2019-04-09,-0.1415,-0.0232
2019-04-23,-0.1526,-0.0035
2019-05-07,-0.0975,-0.0363
2019-05-21,-0.0611,-0.0489
2019-06-04,-0.0693,-0.0653
2019-06-18,-0.0639,-0.0106
2019-07-02,-0.0678,0.0000
2019-07-16,-0.0601,-0.0163
2019-07-30,-0.0274,-0.0248
2019-08-13,-0.0253,-0.1011
2019-08-27,-0.0014,-0.0753
2019-09-10,-0.0058,-0.0136
2019-09-24,-0.0294,-0.0224
2019-10-08,-0.0562,-0.0581
2019-10-22,-0.0645,-0.0116
2019-11-05,-0.0641,-0.0008
2019-11-19,-0.0739,-0.0074
2019-12-03,-0.0249,-0.0223
2019-12-17,-0.0222,-0.0008
2020-01-01,-0.0332,0.0000
2020-01-15,0.0000,0.0000
2020-01-29,-0.0015,-0.0251
2020-02-12,-0.0266,-0.0030
2020-02-26,-0.0213,-0.2224
2020-03-11,-0.1020,-0.4943
2020-03-25,-0.0385,-0.4127
2020-04-08,-0.0309,-0.3255
2020-04-22,-0.0050,-0.3212
2020-05-06,0.0000,-0.2756
2020-05-20,-0.0124,-0.2389
2020-06-03,-0.0496,-0.1495
2020-06-17,-0.0488,-0.1478
2020-07-01,-0.0459,-0.1398
2020-07-15,0.0000,-0.0931
2020-07-29,-0.0199,-0.0764
2020-08-12,-0.0142,-0.0069
2020-08-26,-0.0134,0.0000
2020-09-09,-0.0464,-0.1319
2020-09-23,-0.0218,-0.1825
2020-10-07,-0.0056,-0.0732
2020-10-21,-0.0208,-0.0695
2020-11-04,0.0000,-0.0384
2020-11-18,0.0000,-0.0246
2020-12-02,-0.0101,-0.0013
2020-12-16,0.0000,0.0000
2020-12-30,-0.0288,0.0000
2021-01-14,-0.0042,-0.0308
2021-01-28,-0.0090,-0.0770
2021-02-11,-0.0279,0.0000
2021-02-25,-0.0708,-0.0675
2021-03-11,-0.1060,0.0000
2021-03-25,-0.1067,0.0000
2021-04-08,-0.1121,0.0000
2021-04-22,-0.0726,-0.0029
2021-05-06,-0.0584,0.0000
2021-05-20,-0.0955,-0.0419
2021-06-03,-0.0536,-0.0015
2021-06-17,-0.0608,-0.0484
2021-07-01,-0.0512,0.0000
2021-07-15,-0.0599,-0.0314
2021-07-29,-0.0451,-0.0148
2021-08-12,0.0000,0.0000
2021-08-26,-0.0074,0.0000
2021-09-09,-0.0076,-0.0428
2021-09-23,-0.0255,-0.0445
2021-10-07,-0.0439,-0.0795
2021-10-21,-0.0442,-0.0027
2021-11-04,-0.0783,0.0000
2021-11-18,-0.0671,-0.0036
2021-12-02,-0.0889,-0.0907
2021-12-16,-0.1197,-0.0499
2021-12-30,-0.1157,-0.0147
2022-01-13,-0.1209,-0.0730
2022-01-27,-0.1025,-0.1991
2022-02-10,-0.1126,-0.2063
2022-02-24,-0.0972,-0.2248
2022-03-10,-0.0778,-0.3233
2022-03-24,-0.0811,-0.1384
2022-04-07,-0.0370,-0.1683
2022-04-21,-0.0619,-0.2865
2022-05-05,-0.0353,-0.3675
2022-05-19,-0.0221,-0.4887
2022-06-02,0.0000,-0.3756
2022-06-16,0.0000,-0.6123
2022-06-30,-0.0233,-0.5302
2022-07-14,-0.0320,-0.5095
2022-07-28,0.0000,-0.3637
2022-08-11,-0.0025,-0.2819
2022-08-25,0.0000,-0.4033
2022-09-08,-0.0091,-0.3980
2022-09-22,-0.0127,-0.6023
2022-10-06,-0.0244,-0.6315
2022-10-20,-0.0131,-0.5698
2022-11-03,-0.0067,-0.5601
2022-11-17,-0.0007,-0.4537
2022-12-01,-0.0115,-0.3957
2022-12-15,-0.0247,-0.5154
2022-12-29,-0.0297,-0.5224
2023-01-12,-0.0088,-0.4353
2023-01-26,-0.0089,-0.3963
2023-02-09,-0.0358,-0.3854
2023-02-23,-0.0068,-0.4512
2023-03-09,-0.0310,-0.5104
2023-03-23,-0.0206,-0.4506
2023-04-06,-0.0241,-0.3775
2023-04-20,-0.0090,-0.3619
2023-05-04,-0.0064,-0.3604
2023-05-18,-0.0015,-0.3300
2023-06-01,-0.0023,-0.2807
2023-06-15,-0.0090,-0.2112
2023-06-29,-0.0119,-0.1890
2023-07-13,0.0000,-0.1589
2023-07-27,-0.0017,-0.1170
2023-08-10,-0.0304,-0.1815
2023-08-24,-0.0226,-0.2133
2023-09-07,0.0000,-0.1851
2023-09-21,0.0000,-0.2601
2023-10-05,0.0000,-0.2664
2023-10-19,0.0000,-0.3124
2023-11-02,-0.0017,-0.2392
2023-11-16,-0.0017,-0.1542
2023-11-30,-0.0266,-0.1102
2023-12-14,-0.0104,-0.0422
2023-12-28,-0.0285,-0.0146
2024-01-14,-0.0129,-0.0069
2024-01-28,-0.0169,0.0000
2024-02-11,0.0000,-0.0026
2024-02-25,-0.0100,-0.0105
2024-03-10,-0.0386,-0.0215
2024-03-24,-0.0273,-0.0127
2024-04-07,-0.0177,-0.0284
2024-04-21,-0.0638,-0.1331
2024-05-05,-0.0151,-0.0402
2024-05-19,-0.0346,-0.0000
2024-06-02,-0.0259,-0.0207
2024-06-16,0.0000,0.0000
2024-06-30,-0.0070,-0.0065
2024-07-14,0.0000,-0.0015
2024-07-28,-0.0247,-0.1112
2024-08-11,-0.0025,-0.1762
2024-08-25,-0.0031,-0.0275
2024-09-08,-0.0134,-0.1071
2024-09-22,0.0000,0.0000
2024-10-06,-0.0105,-0.0363
2024-10-20,-0.0093,-0.0058
2024-11-03,-0.0227,-0.0830
2024-11-17,-0.0167,-0.0588
2024-12-01,-0.0125,0.0000
2024-12-15,-0.0335,-0.0088
2024-12-29,-0.0374,-0.1001
2025-01-13,-0.0552,-0.1350
2025-01-27,-0.0572,-0.0278
2025-02-10,-0.0033,-0.0274
2025-02-13,-0.0082,-0.0022


==> figures/data/dd_hsi.csv <==
date,azb,index
2014-01-01,0.0000,0.0000
2014-01-15,0.0000,-0.0152
2014-01-29,-0.0346,-0.0559
2014-02-12,-0.0364,-0.0503
2014-02-26,-0.0070,-0.0219
2014-03-12,-0.0138,-0.0679
2014-03-26,-0.0504,-0.0645
2014-04-09,-0.0544,-0.0066
2014-04-23,-0.0361,-0.0333
2014-05-07,-0.0687,-0.0644
2014-05-21,-0.0460,-0.0166
2014-06-04,-0.0635,-0.0099
2014-06-18,-0.0456,-0.0074
2014-07-02,-0.0192,-0.0008
2014-07-16,-0.0176,-0.0012
2014-07-30,0.0000,0.0000
2014-08-13,-0.0112,-0.0038
2014-08-27,-0.0211,-0.0182
2014-09-10,-0.0090,-0.0281
2014-09-24,-0.0030,-0.0664
2014-10-08,-0.0119,-0.0764
2014-10-22,-0.0118,-0.0850
2014-11-05,-0.0044,-0.0715
2014-11-19,-0.0236,-0.0843
2014-12-03,-0.0052,-0.0636
2014-12-17,0.0000,-0.1065
2015-01-01,-0.0312,-0.0684
2015-01-15,-0.0939,-0.0520
2015-01-29,-0.1025,-0.0347
2015-02-12,-0.0708,-0.0272
2015-02-26,-0.0868,-0.0212
2015-03-12,-0.0824,-0.0640
2015-03-26,-0.0656,-0.0356
2015-04-09,-0.0465,0.0000
2015-04-23,-0.0626,0.0000
2015-05-07,-0.0839,-0.0371
2015-05-21,-0.0844,-0.0193
2015-06-04,-0.0970,-0.0507
2015-06-18,-0.1093,-0.0721
2015-07-02,-0.1188,-0.1019
2015-07-16,-0.1243,-0.1297
2015-07-30,-0.1384,-0.1631
2015-08-13,-0.1390,-0.1907
2015-08-27,-0.1350,-0.2926
2015-09-10,-0.1121,-0.2973
2015-09-24,-0.1390,-0.3109
2015-10-08,-0.1353,-0.2564
2015-10-22,-0.1275,-0.2267
2015-11-05,-0.1094,-0.2389
2015-11-19,-0.1160,-0.2437
2015-12-03,-0.1115,-0.2659
2015-12-17,-0.1156,-0.2865
2016-01-03,-0.1228,-0.3049
2016-01-17,-0.0544,-0.3944
2016-01-31,-0.0249,-0.3791
2016-02-14,-0.0140,-0.4081
2016-02-28,0.0000,-0.3998
2016-03-13,-0.0023,-0.3431
2016-03-27,-0.0312,-0.3469
2016-04-10,-0.0172,-0.3428
2016-04-24,-0.0454,-0.3058
2016-05-08,-0.0516,-0.3550
2016-05-22,-0.0328,-0.3699
2016-06-05,-0.0248,-0.3176
2016-06-19,-0.0282,-0.3399
2016-07-03,-0.0094,-0.3163
2016-07-17,-0.0036,-0.2845
2016-07-31,-0.0032,-0.2705
2016-08-14,-0.0187,-0.2361
2016-08-28,0.0000,-0.2408
2016-09-11,-0.0302,-0.2207
2016-09-25,-0.0279,-0.2196
2016-10-09,-0.0036,-0.1967
2016-10-23,0.0000,-0.2073
2016-11-06,-0.0311,-0.2417
2016-11-20,-0.0185,-0.2607
2016-12-04,-0.0503,-0.2544
2016-12-18,-0.0504,-0.2832
2017-01-01,-0.0570,-0.2760
2017-01-15,-0.0406,-0.2453
2017-01-29,-0.0000,-0.2177
2017-02-12,0.0000,-0.2027
2017-02-26,-0.0193,-0.1936
2017-03-12,0.0000,-0.1976
2017-03-26,-0.0244,-0.1820
2017-04-09,-0.0250,-0.1791
2017-04-23,-0.0131,-0.1844
2017-05-07,-0.0112,-0.1656
2017-05-21,-0.0018,-0.1307
2017-06-04,0.0000,-0.1105
2017-06-18,-0.0077,-0.1079
2017-07-02,0.0000,-0.1139
2017-07-16,-0.0018,-0.0845
2017-07-30,-0.0046,-0.0479
2017-08-13,-0.0084,-0.0511
2017-08-27,-0.0076,-0.0248
2017-09-10,0.0000,-0.0209
2017-09-24,-0.0263,-0.0404
2017-10-08,-0.0480,-0.0056
2017-10-22,-0.0785,-0.0174
2017-11-05,-0.0647,-0.0049
2017-11-19,-0.0426,0.0000
2017-12-03,-0.0483,-0.0371
2017-12-17,-0.1173,-0.0408
2018-01-01,-0.1563,0.0000
2018-01-15,-0.1359,0.0000
2018-01-29,-0.1222,-0.0234
2018-02-12,-0.1190,-0.1420
2018-02-26,-0.1264,-0.0808
2018-03-12,-0.0914,-0.0665
2018-03-26,-0.0974,-0.1013
2018-04-09,-0.0913,-0.1039
2018-04-23,-0.0769,-0.1079
2018-05-07,-0.0564,-0.1179
2018-05-21,-0.0530,-0.0823
2018-06-04,-0.0344,-0.0883
2018-06-18,-0.0579,-0.1579
2018-07-02,-0.0392,-0.1975
2018-07-16,-0.0259,-0.2130
2018-07-30,-0.0125,-0.1958
2018-08-13,-0.0239,-0.2314
2018-08-27,-0.0604,-0.2058
2018-09-10,-0.0945,-0.2884
2018-09-24,-0.1268,-0.2423
2018-10-08,-0.1567,-0.2991
2018-10-22,-0.1600,-0.3345
2018-11-05,-0.1836,-0.3013
2018-11-19,-0.2084,-0.3134
2018-12-03,-0.2055,-0.2525
2018-12-17,-0.2004,-0.3145
2019-01-01,-0.1912,-0.3438
2019-01-15,-0.2018,-0.2679
2019-01-29,-0.1963,-0.2361
2019-02-12,-0.1956,-0.1995
2019-02-26,-0.2066,-0.1884
2019-03-12,-0.1933,-0.1862
2019-03-26,-0.1834,-0.1896
2019-04-09,-0.1643,-0.1300
2019-04-23,-0.1648,-0.1435
2019-05-07,-0.1716,-0.1778
2019-05-21,-0.1150,-0.2334
2019-06-04,-0.1174,-0.2682
2019-06-18,-0.0770,-0.2122
2019-07-02,-0.0588,-0.1842
2019-07-16,-0.0500,-0.1954
2019-07-30,-0.0492,-0.2303
2019-08-13,-0.0956,-0.3364
2019-08-27,-0.1303,-0.3230
2019-09-10,-0.1390,-0.2569
2019-09-24,-0.1404,-0.3089
2019-10-08,-0.1418,-0.3201
2019-10-22,-0.1340,-0.2822
2019-11-05,-0.1311,-0.2342
2019-11-19,-0.1435,-0.2684
2019-12-03,-0.1295,-0.3038
2019-12-17,-0.1753,-0.2258
2020-01-01,-0.1436,-0.1975
2020-01-15,-0.1139,-0.1830
2020-01-29,-0.0900,-0.2873
2020-02-12,-0.1347,-0.2324
2020-02-26,-0.1225,-0.2732
2020-03-11,-0.1187,-0.3790
2020-03-25,-0.1362,-0.4200
2020-04-08,-0.1333,-0.3793
2020-04-22,-0.1234,-0.3932
2020-05-06,-0.1273,-0.3930
2020-05-20,-0.1426,-0.3802
2020-06-03,-0.1170,-0.3765
2020-06-17,-0.1073,-0.3723
2020-07-01,-0.0829,-0.3440
2020-07-15,-0.0634,-0.3506
2020-07-29,-0.0438,-0.3618
2020-08-12,-0.0697,-0.3395
2020-08-26,-0.0476,-0.3373
2020-09-09,-0.0538,-0.3788
2020-09-23,-0.0165,-0.4217
2020-10-07,-0.0079,-0.3839
2020-10-21,-0.0155,-0.3585
2020-11-04,-0.0141,-0.3195
2020-11-18,-0.0578,-0.2912
2020-12-02,-0.0708,-0.2753
2020-12-16,-0.0535,-0.2775
2020-12-30,-0.0492,-0.2538
2021-01-14,-0.0116,-0.1962
2021-01-28,-0.0170,-0.2087
2021-02-11,-0.0219,-0.1277
2021-02-25,-0.0879,-0.1788
2021-03-11,-0.1001,-0.1891
2021-03-25,-0.1459,-0.2064
2021-04-08,-0.1299,-0.1909
2021-04-22,-0.0995,-0.1746
2021-05-06,-0.1017,-0.1947
2021-05-20,-0.0832,-0.2012
2021-06-03,-0.0601,-0.1815
2021-06-17,-0.0523,-0.1865
2021-07-01,-0.0519,-0.2075
2021-07-15,-0.0470,-0.2206
2021-07-29,-0.0414,-0.3082
2021-08-12,0.0000,-0.2897
2021-08-26,-0.0850,-0.3319
2021-09-09,-0.0998,-0.2977
2021-09-23,-0.1329,-0.3840
2021-10-07,-0.1332,-0.3563
2021-10-21,-0.1275,-0.3011
2021-11-04,-0.0722,-0.3549
2021-11-18,-0.0918,-0.3472
2021-12-02,-0.0676,-0.4022
2021-12-16,-0.0794,-0.4268
2021-12-30,-0.0955,-0.4180
2022-01-13,-0.0724,-0.3758
2022-01-27,-0.0162,-0.4115
2022-02-10,0.0000,-0.3534
2022-02-24,-0.0022,-0.4450
2022-03-10,-0.0015,-0.5399
2022-03-24,0.0000,-0.5034
2022-04-07,-0.0089,-0.4834
2022-04-21,-0.0342,-0.5362
2022-05-05,-0.0267,-0.5635
2022-05-19,-0.0540,-0.5329
2022-06-02,-0.0300,-0.5172
2022-06-16,-0.0290,-0.5175
2022-06-30,-0.0168,-0.4839
2022-07-14,-0.0106,-0.5508
2022-07-28,-0.0054,-0.5569
2022-08-11,-0.0227,-0.5561
2022-08-25,-0.0120,-0.5563
2022-09-08,-0.0047,-0.5909
2022-09-22,0.0000,-0.6521
2022-10-06,-0.0030,-0.6604
2022-10-20,-0.0135,-0.7259
2022-11-03,-0.0299,-0.7281
2022-11-17,-0.0302,-0.6496
2022-12-01,-0.0435,-0.6203
2022-12-15,-0.0434,-0.5871
2022-12-29,-0.0477,-0.5730
2023-01-12,-0.0488,-0.4891
2023-01-26,0.0000,-0.4484
2023-02-09,-0.0347,-0.5126
2023-02-23,-0.0105,-0.5632
2023-03-09,-0.0198,-0.5927
2023-03-23,-0.0139,-0.5672
2023-04-06,-0.0015,-0.5494
2023-04-20,-0.0276,-0.5603
2023-05-04,-0.0144,-0.5615
2023-05-18,0.0000,-0.5871
2023-06-01,-0.0267,-0.6086
2023-06-15,-0.0032,-0.5619
2023-06-29,-0.0273,-0.6100
2023-07-13,0.0000,-0.5887
2023-07-27,-0.0381,-0.5672
2023-08-10,-0.0410,-0.6032
2023-08-24,-0.0238,-0.6442
2023-09-07,-0.0035,-0.6406
2023-09-21,0.0000,-0.6468
2023-10-05,-0.0148,-0.6713
2023-10-19,-0.0098,-0.6847
2023-11-02,-0.0467,-0.6637
2023-11-16,-0.0586,-0.6727
2023-11-30,-0.0428,-0.6994
2023-12-14,-0.0358,-0.7010
2023-12-28,-0.0416,-0.6901
2024-01-14,-0.0331,-0.7257
2024-01-28,-0.0159,-0.7317
2024-02-11,-0.0056,-0.7458
2024-02-25,-0.0001,-0.7078
2024-03-10,0.0000,-0.7098
2024-03-24,-0.0327,-0.7147
2024-04-07,0.0000,-0.7036
2024-04-21,-0.0446,-0.7130
2024-05-05,-0.0661,-0.6245
2024-05-19,-0.0483,-0.5792
2024-06-02,-0.0036,-0.6320
2024-06-16,-0.0055,-0.6520
2024-06-30,-0.0135,-0.6613
2024-07-14,0.0000,-0.6486
2024-07-28,-0.0599,-0.6819
2024-08-11,-0.0866,-0.6873
2024-08-25,-0.0781,-0.6579
2024-09-08,-0.0833,-0.6837
2024-09-22,-0.0511,-0.6387
2024-10-06,-0.1127,-0.4308
2024-10-20,-0.0631,-0.5431
2024-11-03,-0.0443,-0.5393
2024-11-17,-0.0410,-0.5817
2024-12-01,-0.0489,-0.5829
2024-12-15,-0.0298,-0.5723
2024-12-29,-0.0454,-0.5618
2025-01-13,-0.0547,-0.5970
2025-01-27,-0.0240,-0.5539
2025-02-10,0.0000,-0.5081
2025-02-13,-0.0052,-0.4513


==> figures/data/dd_ndx.csv <==
date,azb,index
2014-01-01,0.0000,0.0000
2014-01-15,-0.0158,0.0000
2014-01-29,-0.0006,-0.0267
2014-02-12,0.0000,0.0000
2014-02-26,0.0000,0.0000
2014-03-12,-0.0212,-0.0212
2014-03-26,-0.0021,-0.0460
2014-04-09,-0.0268,-0.0672
2014-04-23,-0.0771,-0.0382
2014-05-07,-0.0991,-0.0524
2014-05-21,-0.1050,-0.0214
2014-06-04,-0.1011,0.0000
2014-06-18,-0.0991,-0.0011
2014-07-02,-0.0745,0.0000
2014-07-16,-0.0901,-0.0152
2014-07-30,-0.0953,-0.0263
2014-08-13,-0.0906,-0.0048
2014-08-27,-0.0896,-0.0019
2014-09-10,-0.0722,-0.0009
2014-09-24,-0.0932,-0.0267
2014-10-08,-0.0809,-0.0375
2014-10-22,-0.0904,-0.0255
2014-11-05,-0.0855,-0.0015
2014-11-19,-0.0846,-0.0000
2014-12-03,-0.1018,-0.0073
2014-12-17,-0.1344,-0.0196
2015-01-01,-0.1196,-0.0302
2015-01-15,-0.1196,-0.0549
2015-01-29,-0.0797,-0.0531
2015-02-12,-0.0511,0.0000
2015-02-26,-0.0463,-0.0061
2015-03-12,-0.0584,-0.0472
2015-03-26,-0.0551,-0.0421
2015-04-09,-0.0431,-0.0171
2015-04-23,-0.0267,0.0000
2015-05-07,-0.0236,-0.0219
2015-05-21,-0.0167,-0.0027
2015-06-04,-0.0100,-0.0193
2015-06-18,0.0000,-0.0092
2015-07-02,0.0000,-0.0324
2015-07-16,-0.0084,0.0000
2015-07-30,0.0000,-0.0255
2015-08-13,-0.0122,-0.0418
2015-08-27,-0.0380,-0.0984
2015-09-10,-0.0356,-0.1000
2015-09-24,-0.0515,-0.1277
2015-10-08,-0.0595,-0.0869
2015-10-22,-0.0595,-0.0156
2015-11-05,-0.0372,-0.0033
2015-11-19,-0.0263,-0.0092
2015-12-03,-0.0363,-0.0008
2015-12-17,-0.0521,-0.0573
2016-01-03,-0.0500,-0.0621
2016-01-17,-0.0393,-0.1622
2016-01-31,-0.0287,-0.1214
2016-02-14,-0.0086,-0.1964
2016-02-28,-0.0144,-0.1453
2016-03-13,-0.0202,-0.0987
2016-03-27,-0.0171,-0.0901
2016-04-10,-0.0456,-0.0731
2016-04-24,-0.0156,-0.0687
2016-05-08,0.0000,-0.1060
2016-05-22,-0.0056,-0.1021
2016-06-05,-0.0067,-0.0548
2016-06-19,-0.0014,-0.0895
2016-07-03,-0.0089,-0.0790
2016-07-17,-0.0161,-0.0279
2016-07-31,-0.0083,0.0000
2016-08-14,-0.0032,0.0000
2016-08-28,-0.0051,-0.0101
2016-09-11,-0.0399,-0.0189
2016-09-25,-0.0279,-0.0208
2016-10-09,-0.0326,0.0000
2016-10-23,-0.0405,0.0000
2016-11-06,-0.0586,-0.0382
2016-11-20,-0.0051,-0.0143
2016-12-04,0.0000,-0.0370
2016-12-18,-0.0026,-0.0003
2017-01-01,-0.0156,-0.0287
2017-01-15,-0.0017,0.0000
2017-01-29,0.0000,-0.0109
2017-02-12,0.0000,0.0000
2017-02-26,-0.0095,-0.0013
2017-03-12,-0.0080,0.0000
2017-03-26,-0.0018,-0.0118
2017-04-09,-0.0036,-0.0053
2017-04-23,-0.0012,0.0000
2017-05-07,-0.0041,0.0000
2017-05-21,-0.0220,-0.0070
2017-06-04,0.0000,-0.0009
2017-06-18,0.0000,-0.0317
2017-07-02,-0.0225,-0.0809
2017-07-16,-0.0257,-0.0128
2017-07-30,-0.0110,-0.0198
2017-08-13,0.0000,-0.0119
2017-08-27,-0.0173,-0.0316
2017-09-10,-0.0259,-0.0023
2017-09-24,-0.0213,-0.0385
2017-10-08,-0.0408,-0.0017
2017-10-22,-0.0281,-0.0154
2017-11-05,-0.0436,0.0000
2017-11-19,-0.0140,-0.0104
2017-12-03,0.0000,-0.0446
2017-12-17,-0.0002,0.0000
2018-01-01,-0.0029,-0.0005
2018-01-15,-0.0009,-0.0060
2018-01-29,-0.0082,-0.0259
2018-02-12,-0.0051,-0.1316
2018-02-26,-0.0034,-0.0344
2018-03-12,-0.0037,-0.0237
2018-03-26,-0.0022,-0.1687
2018-04-09,-0.0047,-0.1446
2018-04-23,-0.0291,-0.1746
2018-05-07,-0.0108,-0.0886
2018-05-21,-0.0085,-0.0666
2018-06-04,-0.0005,0.0000
2018-06-18,-0.0035,-0.0145
2018-07-02,-0.0255,-0.0747
2018-07-16,-0.0247,0.0000
2018-07-30,-0.0333,-0.0776
2018-08-13,-0.0229,-0.0172
2018-08-27,0.0000,0.0000
2018-09-10,0.0000,-0.0427
2018-09-24,-0.0226,-0.0272
2018-10-08,-0.0378,-0.0810
2018-10-22,-0.0415,-0.1520
2018-11-05,-0.0273,-0.1884
2018-11-19,-0.0823,-0.3180
2018-12-03,-0.0873,-0.2427
2018-12-17,-0.1066,-0.3279
2019-01-01,-0.1055,-0.3646
2019-01-15,-0.0807,-0.2783
2019-01-29,-0.0565,-0.2392
2019-02-12,-0.0205,-0.1808
2019-02-26,-0.0175,-0.1524
2019-03-12,-0.0351,-0.1131
2019-03-26,-0.0375,-0.0988
2019-04-09,-0.0113,-0.0137
2019-04-23,-0.0032,-0.0074
2019-05-07,-0.0057,-0.0640
2019-05-21,-0.0425,-0.1193
2019-06-04,-0.0498,-0.1753
2019-06-18,-0.0320,-0.0499
2019-07-02,-0.0349,0.0000
2019-07-16,-0.0401,-0.0219
2019-07-30,-0.0412,-0.0472
2019-08-13,-0.0600,-0.1478
2019-08-27,-0.0693,-0.1204
2019-09-10,-0.0927,-0.0363
2019-09-24,-0.0772,-0.0599
2019-10-08,-0.1265,-0.0916
2019-10-22,-0.1161,-0.0358
2019-11-05,-0.1545,-0.0041
2019-11-19,-0.1426,-0.0154
2019-12-03,-0.1432,-0.0416
2019-12-17,-0.1402,0.0000
2020-01-01,-0.1415,0.0000
2020-01-15,-0.1344,0.0000
2020-01-29,-0.0942,-0.0227
2020-02-12,-0.0804,-0.0049
2020-02-26,-0.1483,-0.3598
2020-03-11,-0.1529,-0.6889
2020-03-25,-0.2035,-0.5112
2020-04-08,-0.1998,-0.4154
2020-04-22,-0.1520,-0.3023
2020-05-06,-0.1060,-0.1731
2020-05-20,-0.0653,-0.0956
2020-06-03,-0.0270,-0.0250
2020-06-17,0.0000,-0.0231
2020-07-01,0.0000,0.0000
2020-07-15,-0.0395,-0.0589
2020-07-29,-0.0042,-0.0664
2020-08-12,-0.0159,-0.0249
2020-08-26,-0.0000,-0.0128
2020-09-09,-0.0674,-0.3554
2020-09-23,-0.0670,-0.4277
2020-10-07,0.0000,-0.2440
2020-10-21,-0.0285,-0.2126
2020-11-04,-0.0238,-0.0961
2020-11-18,-0.0204,-0.1221
2020-12-02,0.0000,0.0000
2020-12-16,0.0000,0.0000
2020-12-30,0.0000,0.0000
2021-01-14,-0.0275,-0.0845
2021-01-28,-0.0109,-0.1585
2021-02-11,0.0000,0.0000
2021-02-25,-0.0391,-0.2521
2021-03-11,-0.0576,-0.2443
2021-03-25,-0.0622,-0.2325
2021-04-08,-0.0529,0.0000
2021-04-22,-0.0645,-0.0282
2021-05-06,-0.0709,-0.0904
2021-05-20,-0.0375,-0.1768
2021-06-03,-0.0191,-0.0761
2021-06-17,-0.0090,-0.0321
2021-07-01,-0.0006,0.0000
2021-07-15,-0.0369,-0.0615
2021-07-29,0.0000,-0.0466
2021-08-12,-0.0181,-0.0126
2021-08-26,-0.0087,0.0000
2021-09-09,-0.0062,-0.0659
2021-09-23,-0.0054,-0.0971
2021-10-07,-0.0084,-0.2399
2021-10-21,-0.0006,-0.0900
2021-11-04,-0.0222,0.0000
2021-11-18,-0.0079,0.0000
2021-12-02,-0.0128,-0.2417
2021-12-16,-0.0132,-0.2166
2021-12-30,-0.0188,-0.0711
2022-01-13,-0.0410,-0.2699
2022-01-27,-0.0222,-0.5946
2022-02-10,-0.0651,-0.6509
2022-02-24,-0.0461,-0.6690
2022-03-10,-0.0198,-0.9180
2022-03-24,-0.0605,-0.5105
2022-04-07,-0.0477,-0.6303
2022-04-21,-0.0045,-0.9026
2022-05-05,0.0000,-1.0887
2022-05-19,-0.0299,-1.3295
2022-06-02,-0.0633,-1.1296
2022-06-16,-0.0361,-1.4893
2022-06-30,-0.0213,-1.3996
2022-07-14,-0.0513,-1.2880
2022-07-28,-0.0578,-1.0173
2022-08-11,-0.0883,-0.8439
2022-08-25,-0.0281,-1.1135
2022-09-08,-0.0204,-1.1183
2022-09-22,0.0000,-1.4766
2022-10-06,0.0000,-1.5529
2022-10-20,-0.0153,-1.4769
2022-11-03,-0.0067,-1.6041
2022-11-17,-0.0293,-1.3740
2022-12-01,-0.0162,-1.2850
2022-12-15,-0.0324,-1.4956
2022-12-29,-0.0390,-1.5809
2023-01-12,-0.0996,-1.4120
2023-01-26,-0.0399,-1.2366
2023-02-09,-0.0301,-1.1978
2023-02-23,-0.0476,-1.2919
2023-03-09,-0.0494,-1.3310
2023-03-23,-0.0986,-1.0681
2023-04-06,-0.0915,-0.9852
2023-04-20,-0.1084,-1.0025
2023-05-04,-0.1610,-0.9300
2023-05-18,-0.1431,-0.7773
2023-06-01,-0.1346,-0.5687
2023-06-15,-0.1216,-0.4180
2023-06-29,-0.1156,-0.3912
2023-07-13,-0.0715,-0.2828
2023-07-27,-0.0828,-0.2308
2023-08-10,-0.0898,-0.4336
2023-08-24,-0.0980,-0.4578
2023-09-07,-0.1019,-0.3629
2023-09-21,-0.1197,-0.5254
2023-10-05,-0.1234,-0.4490
2023-10-19,-0.1534,-0.5647
2023-11-02,-0.1440,-0.4136
2023-11-16,-0.0858,-0.2064
2023-11-30,-0.0647,-0.1616
2023-12-14,-0.0710,0.0000
2023-12-28,-0.0572,-0.0227
2024-01-14,-0.0775,-0.0207
2024-01-28,-0.1227,0.0000
2024-02-11,-0.1794,-0.0224
2024-02-25,-0.1286,-0.0200
2024-03-10,-0.0505,-0.0986
2024-03-24,0.0000,-0.0175
2024-04-07,-0.0244,-0.0671
2024-04-21,-0.0834,-0.3167
2024-05-05,-0.0386,-0.0690
2024-05-19,-0.0010,0.0000
2024-06-02,-0.0219,-0.0753
2024-06-16,-0.0090,0.0000
2024-06-30,-0.0154,-0.0271
2024-07-14,-0.0312,-0.0810
2024-07-28,-0.0530,-0.4534
2024-08-11,-0.0795,-0.5987
2024-08-25,-0.0393,-0.3252
2024-09-08,-0.0334,-0.5653
2024-09-22,-0.0056,-0.2310
2024-10-06,-0.0021,-0.2454
2024-10-20,0.0000,-0.0881
2024-11-03,-0.0288,-0.1997
2024-11-17,-0.0009,-0.1622
2024-12-01,-0.0089,0.0000
2024-12-15,-0.0433,0.0000
2024-12-29,-0.0489,-0.2524
2025-01-13,-0.0545,-0.3758
2025-01-27,-0.0599,-0.1778
2025-02-10,-0.0196,-0.1131
2025-02-13,-0.0241,0.0000


==> figures/data/dd_sse.csv <==
date,azb,index
2014-01-02,0.0000,0.0000
2014-01-16,-0.0085,-0.0406
2014-01-30,-0.0153,-0.0362
2014-02-13,-0.0354,-0.0055
2014-02-27,-0.0268,-0.0451
2014-03-13,-0.0070,-0.0585
2014-03-27,-0.0069,-0.0455
2014-04-10,-0.0177,-0.0039
2014-04-24,-0.0218,-0.0405
2014-05-08,-0.0179,-0.0603
2014-05-22,-0.0120,-0.0575
2014-06-05,-0.0158,-0.0482
2014-06-19,-0.0465,-0.0563
2014-07-03,-0.0514,-0.0376
2014-07-17,-0.0233,-0.0412
2014-07-31,-0.0049,0.0000
2014-08-14,-0.0167,-0.0086
2014-08-28,-0.0193,-0.0235
2014-09-11,-0.0123,-0.0070
2014-09-25,-0.0096,0.0000
2014-10-09,-0.0116,0.0000
2014-10-23,-0.0077,-0.0412
2014-11-06,-0.0581,-0.0024
2014-11-20,-0.0364,-0.0197
2014-12-04,-0.0005,0.0000
2014-12-18,-0.0056,-0.0017
2015-01-02,-0.0128,0.0000
2015-01-16,-0.0562,0.0000
2015-01-30,-0.0528,-0.0819
2015-02-13,-0.0661,-0.0850
2015-02-27,-0.0530,-0.0345
2015-03-13,0.0000,-0.0049
2015-03-27,-0.0133,-0.0001
2015-04-10,0.0000,0.0000
2015-04-24,-0.0042,-0.0099
2015-05-08,-0.0051,-0.1524
2015-05-22,0.0000,0.0000
2015-06-05,-0.0990,0.0000
2015-06-19,-0.1841,-0.3262
2015-07-03,-0.2951,-0.7014
2015-07-17,-0.3370,-0.5732
2015-07-31,-0.2960,-0.7124
2015-08-14,-0.3261,-0.5694
2015-08-28,-0.4819,-0.9169
2015-09-11,-0.5187,-0.9321
2015-09-25,-0.5815,-0.9832
2015-10-09,-0.5690,-0.9402
2015-10-23,-0.5514,-0.8315
2015-11-06,-0.5170,-0.7473
2015-11-20,-0.3476,-0.7281
2015-12-04,-0.3675,-0.7781
2015-12-18,-0.3945,-0.7525
2016-01-04,-0.5107,-0.8866
2016-01-18,-0.2950,-1.0679
2016-02-01,-0.2066,-1.1745
2016-02-15,-0.1578,-1.1473
2016-02-29,-0.2052,-1.1749
2016-03-14,-0.1900,-1.0936
2016-03-28,-0.1886,-1.0470
2016-04-11,-0.2163,-1.0109
2016-04-25,-0.2379,-1.0523
2016-05-09,-0.2526,-1.1066
2016-05-23,-0.2550,-1.1011
2016-06-06,-0.2619,-1.0582
2016-06-20,-0.2563,-1.0797
2016-07-04,-0.2823,-1.0324
2016-07-18,-0.3150,-1.0064
2016-08-01,-0.3137,-1.0491
2016-08-15,-0.3671,-0.9677
2016-08-29,-0.2994,-0.9938
2016-09-12,-0.3063,-1.0166
2016-09-26,-0.2794,-1.0363
2016-10-10,-0.2712,-1.0042
2016-10-24,-0.2872,-0.9662
2016-11-07,-0.2671,-0.9638
2016-11-21,-0.2964,-0.9236
2016-12-05,-0.2903,-0.9300
2016-12-19,-0.3192,-0.9710
2017-01-02,-0.3282,-0.9779
2017-01-16,-0.3221,-0.9780
2017-01-30,-0.3234,-0.9515
2017-02-13,-0.3259,-0.9242
2017-02-27,-0.3638,-0.9186
2017-03-13,-0.3768,-0.9146
2017-03-27,-0.3602,-0.9004
2017-04-10,-0.3483,-0.8993
2017-04-24,-0.2571,-0.9656
2017-05-08,-0.2685,-0.9897
2017-05-22,-0.2224,-0.9911
2017-06-05,-0.2058,-0.9836
2017-06-19,-0.2444,-0.9586
2017-07-03,-0.2140,-0.9341
2017-07-17,-0.2255,-0.9433
2017-07-31,-0.2768,-0.8976
2017-08-14,-0.2588,-0.9145
2017-08-28,-0.2726,-0.8551
2017-09-11,-0.2713,-0.8486
2017-09-25,-0.2536,-0.8651
2017-10-09,-0.2364,-0.8495
2017-10-23,-0.2850,-0.8465
2017-11-06,-0.2625,-0.8430
2017-11-20,-0.2525,-0.8410
2017-12-04,-0.2182,-0.8802
2017-12-18,-0.1597,-0.9000
2018-01-02,-0.1538,-0.8619
2018-01-16,-0.1298,-0.8200
2018-01-30,-0.1261,-0.7957
2018-02-13,-0.0371,-0.9393
2018-02-27,-0.0464,-0.8885
2018-03-13,-0.0013,-0.8799
2018-03-27,-0.0101,-0.9480
2018-04-10,0.0000,-0.9368
2018-04-24,-0.0246,-0.9659
2018-05-08,-0.0189,-0.9504
2018-05-22,-0.0020,-0.9254
2018-06-05,-0.0122,-0.9729
2018-06-19,0.0000,-1.0707
2018-07-03,-0.0055,-1.1280
2018-07-17,-0.0180,-1.1227
2018-07-31,-0.0079,-1.0856
2018-08-14,-0.0229,-1.1308
2018-08-28,-0.0544,-1.1323
2018-09-11,-0.0100,-1.1859
2018-09-25,-0.0251,-1.1308
2018-10-09,-0.0274,-1.1593
2018-10-23,-0.0656,-1.2191
2018-11-06,-0.0663,-1.1885
2018-11-20,-0.4017,-1.1949
2018-12-04,-0.3777,-1.1854
2018-12-18,-0.5628,-1.2277
2019-01-02,-0.5884,-1.2805
2019-01-16,-0.5513,-1.2307
2019-01-30,-0.6640,-1.2282
2019-02-13,-0.7263,-1.1592
2019-02-27,-0.5692,-1.0489
2019-03-13,-0.4540,-1.0142
2019-03-27,-0.3816,-1.0162
2019-04-10,-0.3940,-0.9123
2019-04-24,-0.4358,-0.9314
2019-05-08,-0.4881,-1.0774
2019-05-22,-0.4994,-1.0783
2019-06-05,-0.4546,-1.0927
2019-06-19,-0.4701,-1.0660
2019-07-03,-0.4712,-1.0198
2019-07-17,-0.4873,-1.0594
2019-07-31,-0.4841,-1.0590
2019-08-14,-0.4586,-1.1176
2019-08-28,-0.4455,-1.0774
2019-09-11,-0.4324,-1.0228
2019-09-25,-0.4543,-1.0481
2019-10-09,-0.4654,-1.0626
2019-10-23,-0.4800,-1.0547
2019-11-06,-0.5265,-1.0371
2019-11-20,-0.5494,-1.0692
2019-12-04,-0.5305,-1.0848
2019-12-18,-0.5050,-1.0189
2020-01-02,-0.4899,-0.9866
2020-01-16,-0.4861,-0.9919
2020-01-30,-0.4421,-1.0381
2020-02-13,-0.4748,-1.0715
2020-02-27,-0.4607,-1.0311
2020-03-12,-0.4179,-1.0633
2020-03-26,-0.3741,-1.1385
2020-04-09,-0.3126,-1.1095
2020-04-23,-0.3102,-1.1036
2020-05-07,-0.3400,-1.0879
2020-05-21,-0.1777,-1.0896
2020-06-04,-0.1352,-1.0653
2020-06-18,-0.1118,-1.0558
2020-07-02,-0.1443,-0.9841
2020-07-16,-0.0981,-0.9274
2020-07-30,-0.1120,-0.8910
2020-08-13,-0.0770,-0.8750
2020-08-27,-0.0417,-0.8610
2020-09-10,-0.1012,-0.9157
2020-09-24,-0.0496,-0.9212
2020-10-08,-0.0601,-0.9236
2020-10-22,-0.0614,-0.8789
2020-11-05,-0.0395,-0.8752
2020-11-19,-0.1004,-0.8549
2020-12-03,-0.0980,-0.8174
2020-12-17,-0.0724,-0.8351
2020-12-31,-0.0395,-0.8027
2021-01-15,-0.0432,-0.7585
2021-01-29,-0.0545,-0.7980
2021-02-12,0.0000,-0.7164
2021-02-26,0.0000,-0.7857
2021-03-12,-0.0277,-0.8122
2021-03-26,0.0000,-0.8287
2021-04-09,0.0000,-0.8134
2021-04-23,-0.0033,-0.8022
2021-05-07,-0.0071,-0.8284
2021-05-21,0.0000,-0.7963
2021-06-04,-0.0208,-0.7464
2021-06-18,-0.0035,-0.7781
2021-07-02,-0.0070,-0.7811
2021-07-16,0.0000,-0.7713
2021-07-30,-0.0309,-0.8386
2021-08-13,0.0000,-0.7822
2021-08-27,-0.0127,-0.7795
2021-09-10,-0.0130,-0.6937
2021-09-24,-0.0169,-0.7364
2021-10-08,-0.0385,-0.7463
2021-10-22,-0.0907,-0.7508
2021-11-05,-0.1193,-0.7940
2021-11-19,-0.1219,-0.7613
2021-12-03,-0.1000,-0.7390
2021-12-17,-0.1425,-0.7272
2021-12-31,-0.2411,-0.7237
2022-01-14,-0.1338,-0.7799
2022-01-28,-0.1582,-0.8557
2022-02-11,-0.1629,-0.8075
2022-02-25,-0.1031,-0.8130
2022-03-11,-0.0410,-0.8802
2022-03-25,-0.0822,-0.9264
2022-04-08,-0.0699,-0.9076
2022-04-22,-0.0661,-0.9858
2022-05-06,-0.0576,-1.0263
2022-05-20,-0.0034,-0.9575
2022-06-03,-0.0195,-0.9343
2022-06-17,-0.0338,-0.8768
2022-07-01,0.0000,-0.8432
2022-07-15,-0.0222,-0.9189
2022-07-29,-0.0222,-0.9070
2022-08-12,-0.0534,-0.8957
2022-08-26,-0.0341,-0.9150
2022-09-09,-0.0171,-0.9028
2022-09-23,-0.0322,-0.9851
2022-10-07,-0.0519,-1.0154
2022-10-21,-0.0654,-1.0085
2022-11-04,-0.0729,-0.9934
2022-11-18,-0.1201,-0.9809
2022-12-02,-0.0985,-0.9530
2022-12-16,-0.1065,-0.9474
2022-12-30,-0.1350,-0.9847
2023-01-13,-0.1360,-0.9344
2023-01-27,-0.1434,-0.9015
2023-02-10,-0.1488,-0.9034
2023-02-24,-0.1678,-0.9004
2023-03-10,-0.1504,-0.9179
2023-03-24,-0.1176,-0.9011
2023-04-07,-0.1184,-0.8717
2023-04-21,-0.0881,-0.8842
2023-05-05,-0.0464,-0.8684
2023-05-19,-0.0926,-0.8926
2023-06-02,-0.0708,-0.9179
2023-06-16,-0.0312,-0.8974
2023-06-30,-0.0400,-0.9312
2023-07-14,-0.0381,-0.9143
2023-07-28,-0.0529,-0.8962
2023-08-11,-0.0853,-0.9373
2023-08-25,-0.0599,-0.9966
2023-09-08,-0.0673,-0.9717
2023-09-22,-0.0328,-0.9642
2023-10-06,-0.0283,-0.9746
2023-10-20,0.0000,-1.0350
2023-11-03,-0.0130,-1.0124
2023-11-17,-0.0043,-1.0012
2023-12-01,-0.0165,-1.0120
2023-12-15,-0.0069,-1.0542
2023-12-29,-0.0817,-1.0389
2024-01-15,-0.1015,-1.0809
2024-01-29,-0.0928,-1.0823
2024-02-12,-0.0547,-1.0906
2024-02-26,-0.0087,-1.0379
2024-03-11,-0.0298,-0.9946
2024-03-25,-0.0031,-1.0145
2024-04-08,-0.0556,-1.0047
2024-04-22,-0.0041,-1.0059
2024-05-06,-0.0823,-0.9603
2024-05-20,-0.0959,-0.9459
2024-06-03,0.0000,-0.9898
2024-06-17,-0.0118,-1.0195
2024-07-01,-0.0378,-1.0295
2024-07-15,-0.0381,-1.0393
2024-07-29,0.0000,-1.0783
2024-08-12,-0.0514,-1.0942
2024-08-26,-0.0090,-1.0955
2024-09-09,-0.0136,-1.1519
2024-09-23,-0.0643,-1.1460
2024-10-07,-0.0486,-0.8675
2024-10-21,-0.1062,-0.8999
2024-11-04,-0.1017,-0.8799
2024-11-18,-0.1988,-0.8735
2024-12-02,-0.2505,-0.8545
2024-12-16,-0.1277,-0.8439
2024-12-30,-0.1698,-0.8339
2025-01-14,-0.0614,-0.9128
2025-01-22,-0.0981,-0.9257


==> figures/data/exp_dji.csv <==
date,long,short,gross
2014-01-01,0.0000,0.0000,0.0000
2014-01-15,0.7798,0.0000,0.9907
2014-01-29,0.5174,0.0000,1.0016
2014-02-12,0.2366,0.0000,1.0100
2014-02-26,0.0966,0.0000,1.0058
2014-03-12,0.3057,0.0000,0.9874
2014-03-26,0.3816,0.0000,0.9820
2014-04-09,0.2735,0.0000,1.0086
2014-04-23,0.4835,0.0000,1.0025
2014-05-07,0.0903,0.0000,1.0037
2014-05-21,0.5349,0.0000,0.9899
2014-06-04,0.3341,0.0000,1.0091
2014-06-18,0.1792,0.0000,1.0089
2014-07-02,0.2376,0.0000,0.9972
2014-07-16,0.0000,-0.3764,1.0071
2014-07-30,0.0000,-0.4677,0.9893
2014-08-13,0.0000,-0.3159,0.9992
2014-08-27,0.0000,-0.4280,0.9762
2014-09-10,0.0000,-0.8288,0.9968
2014-09-24,0.0000,-0.0606,1.0298
2014-10-08,0.0000,-0.1412,1.0088
2014-10-22,0.0000,-0.3195,1.0210
2014-11-05,0.0000,-0.0871,1.0074
2014-11-19,0.3249,0.0000,1.0033
2014-12-03,0.0543,0.0000,1.0032
2014-12-17,0.3292,0.0000,0.9957
2015-01-01,0.5884,0.0000,1.0093
2015-01-15,0.5439,0.0000,0.9918
2015-01-29,0.0584,0.0000,1.0012
2015-02-12,0.2319,0.0000,1.0398
2015-02-26,0.4947,0.0000,1.0067
2015-03-12,0.7014,0.0000,0.9950
2015-03-26,0.0903,0.0000,1.0135
2015-04-09,0.1121,0.0000,1.0059
2015-04-23,0.5459,0.0000,0.9976
2015-05-07,0.2210,0.0000,0.9873
2015-05-21,0.0741,0.0000,0.9987
2015-06-04,0.5313,0.0000,0.9954
2015-06-18,0.0696,0.0000,1.0013
2015-07-02,0.1495,0.0000,1.0053
2015-07-16,0.5126,0.0000,1.0042
2015-07-30,0.1618,0.0000,0.9894
2015-08-13,0.4680,0.0000,1.0069
2015-08-27,0.0301,0.0000,1.0056
2015-09-10,0.4706,0.0000,0.9830
2015-09-24,0.4039,0.0000,1.0046
2015-10-08,0.6565,0.0000,0.9996
2015-10-22,0.2459,0.0000,1.0051
2015-11-05,0.2224,0.0000,0.9874
2015-11-19,0.2789,0.0000,0.9966
2015-12-03,0.5305,0.0000,0.9975
2015-12-17,0.1366,0.0000,0.9855
2016-01-03,0.2687,0.0000,1.0065
2016-01-17,0.7289,0.0000,0.9967
2016-01-31,0.4717,0.0000,1.0050
2016-02-14,0.0000,-0.4593,0.9882
2016-02-28,0.0000,-0.1854,0.9835
2016-03-13,0.0000,-0.4894,0.9863
2016-03-27,0.0438,0.0000,0.9740
2016-04-10,0.0282,0.0000,0.9909
2016-04-24,0.0927,0.0000,1.0050
2016-05-08,0.6119,0.0000,1.0178
2016-05-22,0.0000,-0.3368,1.0145
2016-06-05,0.0945,0.0000,1.0163
2016-06-19,0.2212,0.0000,1.0163
2016-07-03,0.3992,0.0000,1.0265
2016-07-17,0.5599,0.0000,1.0029
2016-07-31,0.0594,0.0000,1.0121
2016-08-14,0.5941,0.0000,1.0085
2016-08-28,0.5049,0.0000,0.9693
2016-09-11,0.1465,0.0000,1.0026
2016-09-25,0.2121,0.0000,1.0014
2016-10-09,0.4079,0.0000,1.0054
2016-10-23,0.2370,0.0000,0.9944
2016-11-06,0.3302,0.0000,0.9917
2016-11-20,0.0668,0.0000,0.9944
2016-12-04,0.1010,0.0000,1.0096
2016-12-18,0.8343,0.0000,1.0063
2017-01-01,0.3375,0.0000,1.0187
2017-01-15,0.3494,0.0000,0.9851
2017-01-29,0.4119,0.0000,1.0144
2017-02-12,0.5938,0.0000,1.0239
2017-02-26,0.5044,0.0000,0.9894
2017-03-12,0.0738,0.0000,1.0015
2017-03-26,0.2751,0.0000,0.9810
2017-04-09,0.3152,0.0000,0.9662
2017-04-23,0.4676,0.0000,0.9835
2017-05-07,0.1679,0.0000,1.0006
2017-05-21,0.3839,0.0000,1.0027
2017-06-04,0.3495,0.0000,0.9952
2017-06-18,0.6035,0.0000,1.0079
2017-07-02,0.2740,0.0000,1.0044
2017-07-16,0.3175,0.0000,1.0233
2017-07-30,0.0000,-0.3746,0.9825
2017-08-13,0.0000,-0.4484,0.9891
2017-08-27,0.0000,-0.2981,0.9926
2017-09-10,0.0000,-0.1177,0.9919
2017-09-24,0.0000,-0.4473,0.9940
2017-10-08,0.0000,-0.3811,1.0293
2017-10-22,0.0000,-0.1150,0.9954
2017-11-05,0.0000,-0.0006,1.0080
2017-11-19,0.0000,-0.4227,0.9823
2017-12-03,0.0000,-0.1092,0.9912
2017-12-17,0.0000,-0.4430,1.0105
2018-01-01,0.0000,-0.6335,1.0123
2018-01-15,0.0000,-0.3453,0.9799
2018-01-29,0.0000,-0.3503,1.0260
2018-02-12,0.0000,-0.3276,1.0052
2018-02-26,0.6049,0.0000,0.9904
2018-03-12,0.6086,0.0000,1.0058
2018-03-26,0.0000,-0.3185,0.9920
2018-04-09,0.0000,-0.4633,0.9818
2018-04-23,0.0000,-0.3099,1.0023
2018-05-07,0.0000,-0.1907,1.0104
2018-05-21,0.0000,-0.4690,1.0134
2018-06-04,0.0000,-0.2805,0.9791
2018-06-18,0.0000,-0.1130,0.9880
2018-07-02,0.0296,0.0000,0.9975
2018-07-16,0.5183,0.0000,1.0132
2018-07-30,0.0879,0.0000,1.0163
2018-08-13,0.0557,0.0000,0.9949
2018-08-27,0.2420,0.0000,0.9847
2018-09-10,0.4627,0.0000,1.0071
2018-09-24,0.0800,0.0000,0.9939
2018-10-08,0.4401,0.0000,1.0053
2018-10-22,0.3862,0.0000,1.0132
2018-11-05,0.0325,0.0000,1.0077
2018-11-19,0.0494,0.0000,0.9873
2018-12-03,0.2616,0.0000,0.9845
2018-12-17,0.0000,-0.7255,0.9811
2019-01-01,0.0000,-0.2448,1.0094
2019-01-15,0.0000,-0.5389,1.0142
2019-01-29,0.0000,-0.5076,0.9869
2019-02-12,0.0000,-0.0492,0.9931
2019-02-26,0.0000,-0.2997,0.9880
2019-03-12,0.5172,0.0000,0.9980
2019-03-26,0.1907,0.0000,0.9890
2019-04-09,0.5688,0.0000,0.9889
2019-04-23,0.0630,0.0000,1.0155
2019-05-07,0.0232,0.0000,1.0112
2019-05-21,0.2036,0.0000,1.0000
2019-06-04,0.4449,0.0000,1.0139
2019-06-18,0.2156,0.0000,0.9920
2019-07-02,0.5035,0.0000,1.0054
2019-07-16,0.0390,0.0000,0.9877
2019-07-30,0.1729,0.0000,0.9900
2019-08-13,0.6019,0.0000,1.0117
2019-08-27,0.2393,0.0000,0.9842
2019-09-10,0.3691,0.0000,0.9941
2019-09-24,0.1053,0.0000,0.9845
2019-10-08,0.1373,0.0000,0.9834
2019-10-22,0.2290,0.0000,0.9992
2019-11-05,0.0223,0.0000,0.9998
2019-11-19,0.5051,0.0000,0.9799
2019-12-03,0.4293,0.0000,1.0261
2019-12-17,0.5694,0.0000,1.0180
2020-01-01,0.3372,0.0000,0.9874
2020-01-15,0.0932,0.0000,1.0039
2020-01-29,0.4437,0.0000,1.0007
2020-02-12,0.0064,0.0000,0.9907
2020-02-26,0.0992,0.0000,0.9824
2020-03-11,0.7630,0.0000,0.9988
2020-03-25,0.5380,0.0000,0.9964
2020-04-08,0.3988,0.0000,1.0137
2020-04-22,0.6278,0.0000,1.0006
2020-05-06,0.2376,0.0000,0.9859
2020-05-20,0.4309,0.0000,0.9900
2020-06-03,0.1227,0.0000,0.9984
2020-06-17,0.2284,0.0000,1.0108
2020-07-01,0.3213,0.0000,0.9840
2020-07-15,0.6313,0.0000,1.0019
2020-07-29,0.1486,0.0000,1.0151
2020-08-12,0.5351,0.0000,0.9805
2020-08-26,0.3002,0.0000,1.0165
2020-09-09,0.0854,0.0000,0.9919
2020-09-23,0.1232,0.0000,0.9981
2020-10-07,0.1487,0.0000,0.9922
2020-10-21,0.5390,0.0000,1.0035
2020-11-04,0.3593,0.0000,1.0052
2020-11-18,0.7035,0.0000,1.0056
2020-12-02,0.3425,0.0000,1.0341
2020-12-16,0.6153,0.0000,0.9678
2020-12-30,0.3579,0.0000,0.9926
2021-01-14,0.1014,0.0000,0.9825
2021-01-28,0.4604,0.0000,0.9964
2021-02-11,0.1385,0.0000,0.9902
2021-02-25,0.0089,0.0000,0.9958
2021-03-11,0.0000,-0.1368,0.9987
2021-03-25,0.0000,-0.2167,0.9917
2021-04-08,0.0000,-0.3579,1.0107
2021-04-22,0.0000,-0.4909,0.9807
2021-05-06,0.0000,-0.4375,0.9926
2021-05-20,0.0000,-0.7647,0.9995
2021-06-03,0.0000,-0.1293,1.0163
2021-06-17,0.0000,-0.2635,0.9825
2021-07-01,0.8746,0.0000,0.9838
2021-07-15,0.2346,0.0000,1.0059
2021-07-29,0.0258,0.0000,1.0003
2021-08-12,0.1371,0.0000,0.9814
2021-08-26,0.0896,0.0000,1.0138
2021-09-09,0.1950,0.0000,1.0026
2021-09-23,0.6864,0.0000,0.9953
2021-10-07,0.0045,0.0000,0.9953
2021-10-21,0.1507,0.0000,1.0007
2021-11-04,0.6177,0.0000,0.9949
2021-11-18,0.3702,0.0000,1.0035
2021-12-02,0.3775,0.0000,1.0036
2021-12-16,0.2214,0.0000,0.9859
2021-12-30,0.5130,0.0000,0.9801
2022-01-13,0.0799,0.0000,1.0193
2022-01-27,0.5164,0.0000,0.9929
2022-02-10,0.3321,0.0000,1.0209
2022-02-24,0.2635,0.0000,1.0014
2022-03-10,0.1868,0.0000,0.9665
2022-03-24,0.5152,0.0000,1.0030
2022-04-07,0.0000,-0.3799,0.9888
2022-04-21,0.0000,-0.2187,0.9718
2022-05-05,0.0000,-0.3316,0.9994
2022-05-19,0.0000,-0.0736,0.9857
2022-06-02,0.0000,-0.5883,0.9968
2022-06-16,0.0000,-0.6112,1.0136
2022-06-30,0.0000,-0.5566,1.0091
2022-07-14,0.0000,-0.3703,1.0001
2022-07-28,0.0000,-0.4194,1.0004
2022-08-11,0.0000,-0.0065,1.0004
2022-08-25,0.0000,-0.2258,0.9911
2022-09-08,0.0000,-0.2531,0.9868
2022-09-22,0.0000,-0.2779,0.9936
2022-10-06,0.4466,0.0000,1.0009
2022-10-20,0.2102,0.0000,0.9892
2022-11-03,0.1443,0.0000,0.9960
2022-11-17,0.5728,0.0000,0.9991
2022-12-01,0.2385,0.0000,0.9874
2022-12-15,0.1653,0.0000,1.0118
2022-12-29,0.1378,0.0000,1.0146
2023-01-12,0.0057,0.0000,1.0011
2023-01-26,0.2556,0.0000,0.9872
2023-02-09,0.3662,0.0000,0.9749
2023-02-23,0.0000,-0.0870,0.9679
2023-03-09,0.0000,-0.3018,1.0132
2023-03-23,0.3777,0.0000,1.0013
2023-04-06,0.1938,0.0000,0.9915
2023-04-20,0.3173,0.0000,0.9804
2023-05-04,0.6152,0.0000,0.9966
2023-05-18,0.1396,0.0000,1.0102
2023-06-01,0.0689,0.0000,1.0026
2023-06-15,0.2208,0.0000,0.9860
2023-06-29,0.1097,0.0000,1.0359
2023-07-13,0.2931,0.0000,1.0053
2023-07-27,0.0000,-0.4573,0.9832
2023-08-10,0.0000,-0.4997,1.0035
2023-08-24,0.3746,0.0000,1.0038
2023-09-07,0.6125,0.0000,1.0078
2023-09-21,0.3834,0.0000,1.0034
2023-10-05,0.5298,0.0000,0.9836
2023-10-19,0.0000,-0.3809,1.0036
2023-11-02,0.0000,-0.3641,0.9890
2023-11-16,0.0000,-0.1919,1.0006
2023-11-30,0.0000,-0.3039,0.9984
2023-12-14,0.0000,-0.1768,1.0073
2023-12-28,0.0000,-0.2379,1.0019
2024-01-14,0.0000,-0.3192,0.9950
2024-01-28,0.0000,-0.5573,1.0317
2024-02-11,0.0000,-0.2467,0.9950
2024-02-25,0.0000,-0.4398,0.9947
2024-03-10,0.0305,0.0000,1.0048
2024-03-24,0.2396,0.0000,1.0052
2024-04-07,0.5836,0.0000,1.0113
2024-04-21,0.3791,0.0000,0.9814
2024-05-05,0.0968,0.0000,0.9923
2024-05-19,0.0000,-0.2961,1.0128
2024-06-02,0.2486,0.0000,1.0026
2024-06-16,0.0000,-0.0416,1.0028
2024-06-30,0.0843,0.0000,0.9817
2024-07-14,0.0000,-0.0932,0.9815
2024-07-28,0.0000,-0.0675,0.9889
2024-08-11,0.0000,-0.4598,1.0019
2024-08-25,0.0000,-0.4299,1.0087
2024-09-08,0.0000,-0.4436,1.0101
2024-09-22,0.0000,-0.5405,0.9758
2024-10-06,0.0000,-0.1769,0.9982
2024-10-20,0.0000,-0.2421,1.0000
2024-11-03,0.0000,-0.3776,0.9940
2024-11-17,0.1554,0.0000,0.9942
2024-12-01,0.1646,0.0000,0.9859
2024-12-15,0.1269,0.0000,0.9945
2024-12-29,0.3395,0.0000,0.9699
2025-01-13,0.2900,0.0000,1.0147
2025-01-27,0.0000,-0.5734,1.0014
2025-02-10,0.0000,-0.3891,1.0170
2025-02-13,0.0000,-0.3494,0.9889


==> figures/data/exp_ftse.csv <==
date,long,short,gross
2014-01-01,0.0000,0.0000,0.0000
2014-01-15,0.3245,0.0000,0.9836
2014-01-29,0.1239,0.0000,0.9990
2014-02-12,0.3153,0.0000,0.9934
2014-02-26,0.1838,0.0000,0.9987
2014-03-12,0.0113,0.0000,0.9928
2014-03-26,0.0000,-0.0434,0.9990
2014-04-09,0.0000,-0.3075,0.9995
2014-04-23,0.0000,-0.0326,1.0040
2014-05-07,0.2514,0.0000,0.9999
2014-05-21,0.0064,0.0000,1.0027
2014-06-04,0.2232,0.0000,1.0011
2014-06-18,0.0000,-0.1728,1.0052
2014-07-02,0.1573,0.0000,1.0145
2014-07-16,0.0000,-0.0293,1.0010
2014-07-30,0.0894,0.0000,0.9908
2014-08-13,0.0727,0.0000,1.0053
2014-08-27,0.2250,0.0000,0.9977
2014-09-10,0.1595,0.0000,0.9949
2014-09-24,0.0000,-0.0234,0.9982
2014-10-08,0.0000,-0.4230,0.9979
2014-10-22,0.1756,0.0000,1.0016
2014-11-05,0.2495,0.0000,0.9963
2014-11-19,0.1317,0.0000,1.0007
2014-12-03,0.1689,0.0000,1.0040
2014-12-17,0.0000,-0.2478,1.0186
2015-01-01,0.0836,0.0000,0.9955
2015-01-15,0.0000,-0.1378,1.0073
2015-01-29,0.0000,-0.1319,0.9890
2015-02-12,0.1613,0.0000,0.9996
2015-02-26,0.0000,-0.2413,1.0109
2015-03-12,0.1930,0.0000,1.0007
2015-03-26,0.0000,-0.2451,0.9927
2015-04-09,0.3140,0.0000,1.0089
2015-04-23,0.4305,0.0000,1.0031
2015-05-07,0.6171,0.0000,1.0278
2015-05-21,0.2412,0.0000,1.0009
2015-06-04,0.1204,0.0000,0.9917
2015-06-18,0.0000,-0.2864,1.0083
2015-07-02,0.0000,-0.1244,0.9986
2015-07-16,0.0000,-0.3242,0.9985
2015-07-30,0.2684,0.0000,1.0074
2015-08-13,0.4316,0.0000,0.9990
2015-08-27,0.1690,0.0000,1.0054
2015-09-10,0.3148,0.0000,0.9964
2015-09-24,0.0861,0.0000,1.0156
2015-10-08,0.2299,0.0000,1.0089
2015-10-22,0.0000,-0.1145,1.0112
2015-11-05,0.1895,0.0000,1.0063
2015-11-19,0.1753,0.0000,1.0076
2015-12-03,0.2239,0.0000,0.9994
2015-12-17,0.0000,-0.2272,0.9975
2016-01-03,0.3464,0.0000,0.9794
2016-01-17,0.0000,-0.4398,0.9930
2016-01-31,0.0000,-0.1905,0.9997
2016-02-14,0.0000,-0.3398,1.0191
2016-02-28,0.3287,0.0000,1.0028
2016-03-13,0.3710,0.0000,1.0132
2016-03-27,0.1268,0.0000,1.0000
2016-04-10,0.0831,0.0000,0.9936
2016-04-24,0.0000,-0.1604,1.0044
2016-05-08,0.0000,-0.4294,0.9814
2016-05-22,0.0000,-0.0404,1.0025
2016-06-05,0.3594,0.0000,1.0119
2016-06-19,0.1948,0.0000,1.0273
2016-07-03,0.3242,0.0000,0.9949
2016-07-17,0.0501,0.0000,0.9949
2016-07-31,0.1731,0.0000,0.9981
2016-08-14,0.5115,0.0000,1.0018
2016-08-28,0.0000,-0.2187,1.0000
2016-09-11,0.0664,0.0000,0.9900
2016-09-25,0.3550,0.0000,0.9910
2016-10-09,0.2958,0.0000,1.0058
2016-10-23,0.0741,0.0000,0.9978
2016-11-06,0.0000,-0.4545,1.0226
2016-11-20,0.0000,-0.5012,0.9972
2016-12-04,0.5288,0.0000,1.0090
2016-12-18,0.4874,0.0000,0.9937
2017-01-01,0.1675,0.0000,1.0000
2017-01-15,0.8802,0.0000,1.0031
2017-01-29,0.6764,0.0000,0.9922
2017-02-12,0.7770,0.0000,1.0077
2017-02-26,0.8127,0.0000,1.0067
2017-03-12,0.6958,0.0000,1.0058
2017-03-26,0.8133,0.0000,0.9921
2017-04-09,0.8360,0.0000,0.9977
2017-04-23,0.7202,0.0000,1.0153
2017-05-07,0.6484,0.0000,0.9959
2017-05-21,0.8526,0.0000,1.0036
2017-06-04,0.8037,0.0000,0.9942
2017-06-18,0.7134,0.0000,1.0123
2017-07-02,0.5809,0.0000,1.0017
2017-07-16,0.7713,0.0000,1.0061
2017-07-30,0.7576,0.0000,1.0018
2017-08-13,0.7662,0.0000,1.0078
2017-08-27,0.8255,0.0000,1.0000
2017-09-10,0.7795,0.0000,1.0061
2017-09-24,0.4272,0.0000,1.0117
2017-10-08,0.7206,0.0000,0.9946
2017-10-22,0.6946,0.0000,0.9938
2017-11-05,0.7253,0.0000,0.9982
2017-11-19,0.6254,0.0000,1.0084
2017-12-03,0.5121,0.0000,1.0009
2017-12-17,0.7354,0.0000,1.0108
2018-01-01,0.7648,0.0000,0.9885
2018-01-15,0.3399,0.0000,1.0057
2018-01-29,0.0238,0.0000,0.9955
2018-02-12,0.0000,-0.0323,0.9952
2018-02-26,0.0716,0.0000,0.9989
2018-03-12,0.0000,-0.0618,0.9933
2018-03-26,0.0000,-0.0962,1.0161
2018-04-09,0.0000,-0.1937,1.0145
2018-04-23,0.1519,0.0000,0.9989
2018-05-07,0.0000,-0.0414,1.0133
2018-05-21,0.0921,0.0000,1.0102
2018-06-04,0.0468,0.0000,1.0015
2018-06-18,0.0818,0.0000,0.9868
2018-07-02,0.0294,0.0000,1.0057
2018-07-16,0.0123,0.0000,1.0050
2018-07-30,0.0000,-0.1164,0.9978
2018-08-13,0.1465,0.0000,0.9965
2018-08-27,0.0252,0.0000,1.0101
2018-09-10,0.0160,0.0000,1.0033
2018-09-24,0.0347,0.0000,1.0027
2018-10-08,0.0283,0.0000,0.9933
2018-10-22,0.0000,-0.3598,0.9773
2018-11-05,0.0000,-0.0704,0.9947
2018-11-19,0.0000,-0.1812,0.9970
2018-12-03,0.0000,-0.0693,0.9813
2018-12-17,0.0000,-0.2628,1.0011
2019-01-01,0.0000,-0.0671,1.0010
2019-01-15,0.6304,0.0000,0.9925
2019-01-29,0.0000,-0.3695,1.0141
2019-02-12,0.5259,0.0000,1.0125
2019-02-26,0.0000,-0.4004,0.9934
2019-03-12,0.0000,-0.1547,1.0047
2019-03-26,0.2950,0.0000,0.9960
2019-04-09,0.6121,0.0000,0.9997
2019-04-23,0.6102,0.0000,1.0085
2019-05-07,0.5470,0.0000,1.0054
2019-05-21,0.5952,0.0000,1.0127
2019-06-04,0.6873,0.0000,1.0049
2019-06-18,0.5486,0.0000,0.9934
2019-07-02,0.7219,0.0000,1.0111
2019-07-16,0.0000,-0.0564,0.9972
2019-07-30,0.0000,-0.3512,0.9911
2019-08-13,0.3338,0.0000,0.9774
2019-08-27,0.3773,0.0000,1.0003
2019-09-10,0.2696,0.0000,1.0173
2019-09-24,0.5701,0.0000,0.9854
2019-10-08,0.3271,0.0000,0.9974
2019-10-22,0.5953,0.0000,0.9968
2019-11-05,0.0000,-0.1056,1.0028
2019-11-19,0.6194,0.0000,0.9927
2019-12-03,0.6333,0.0000,1.0048
2019-12-17,0.0000,-0.3261,0.9997
2020-01-01,0.4415,0.0000,1.0065
2020-01-15,0.0208,0.0000,0.9922
2020-01-29,0.0920,0.0000,0.9927
2020-02-12,0.1773,0.0000,0.9957
2020-02-26,0.1752,0.0000,0.9637
2020-03-11,0.0000,-0.0152,0.8700
2020-03-25,0.0000,-0.0448,1.0624
2020-04-08,0.1105,0.0000,1.0422
2020-04-22,0.2912,0.0000,1.0115
2020-05-06,0.0678,0.0000,1.0173
2020-05-20,0.0442,0.0000,1.0059
2020-06-03,0.0000,-0.0031,0.9796
2020-06-17,0.0922,0.0000,0.9847
2020-07-01,0.0955,0.0000,1.0170
2020-07-15,0.0285,0.0000,0.9943
2020-07-29,0.0327,0.0000,0.9686
2020-08-12,0.1762,0.0000,0.9938
2020-08-26,0.0000,-0.0235,0.9952
2020-09-09,0.1151,0.0000,1.0113
2020-09-23,0.0487,0.0000,0.9746
2020-10-07,0.1829,0.0000,1.0020
2020-10-21,0.0744,0.0000,1.0024
2020-11-04,0.0645,0.0000,1.0187
2020-11-18,0.0517,0.0000,0.9912
2020-12-02,0.0000,-0.0371,1.0131
2020-12-16,0.1619,0.0000,1.0025
2020-12-30,0.0048,0.0000,0.9889
2021-01-14,0.0000,-0.0250,0.9885
2021-01-28,0.0000,-0.1717,0.9860
2021-02-11,0.2955,0.0000,1.0043
2021-02-25,0.0000,-0.2234,0.9779
2021-03-11,0.0000,-0.1928,0.9962
2021-03-25,0.2841,0.0000,1.0137
2021-04-08,0.2376,0.0000,1.0022
2021-04-22,0.0700,0.0000,1.0053
2021-05-06,0.0000,-0.4776,1.0090
2021-05-20,0.3095,0.0000,1.0011
2021-06-03,0.0000,-0.0852,1.0048
2021-06-17,0.4551,0.0000,0.9826
2021-07-01,0.4699,0.0000,1.0011
2021-07-15,0.4892,0.0000,0.9958
2021-07-29,0.0000,-0.2450,0.9947
2021-08-12,0.2118,0.0000,1.0008
2021-08-26,0.5606,0.0000,1.0067
2021-09-09,0.6771,0.0000,1.0121
2021-09-23,0.1250,0.0000,0.9873
2021-10-07,0.1297,0.0000,0.9988
2021-10-21,0.5862,0.0000,1.0026
2021-11-04,0.1712,0.0000,1.0064
2021-11-18,0.5763,0.0000,0.9957
2021-12-02,0.2563,0.0000,0.9952
2021-12-16,0.1534,0.0000,0.9992
2021-12-30,0.0000,-0.2263,0.9983
2022-01-13,0.0000,-0.2782,0.9805
2022-01-27,0.0000,-0.3791,0.9933
2022-02-10,0.0000,-0.4196,0.9907
2022-02-24,0.0000,-0.5016,1.0369
2022-03-10,0.1978,0.0000,1.0138
2022-03-24,0.0000,-0.4587,0.9926
2022-04-07,0.2535,0.0000,1.0034
2022-04-21,0.0000,-0.4140,0.9812
2022-05-05,0.0000,-0.3868,0.9706
2022-05-19,0.0000,-0.5512,1.0168
2022-06-02,0.0000,-0.4635,1.0000
2022-06-16,0.0000,-0.3634,1.0131
2022-06-30,0.0000,-0.3078,1.0110
2022-07-14,0.0000,-0.3924,1.0218
2022-07-28,0.0000,-0.3885,1.0152
2022-08-11,0.2275,0.0000,0.9912
2022-08-25,0.0000,-0.3267,0.9829
2022-09-08,0.0000,-0.5218,1.0183
2022-09-22,0.0000,-0.3266,0.9810
2022-10-06,0.0000,-0.1694,0.9807
2022-10-20,0.0000,-0.4804,0.9884
2022-11-03,0.0170,0.0000,1.0260
2022-11-17,0.0000,-0.0868,1.0114
2022-12-01,0.0000,-0.3233,0.9965
2022-12-15,0.0000,-0.1198,0.9859
2022-12-29,0.0000,-0.4561,0.9872
2023-01-12,0.6266,0.0000,1.0055
2023-01-26,0.6678,0.0000,1.0101
2023-02-09,0.6389,0.0000,0.9834
2023-02-23,0.0000,-0.1982,0.9953
2023-03-09,0.5015,0.0000,0.9781
2023-03-23,0.0000,-0.2255,0.9882
2023-04-06,0.1966,0.0000,1.0000
2023-04-20,0.5611,0.0000,0.9981
2023-05-04,0.6121,0.0000,1.0090
2023-05-18,0.6658,0.0000,1.0030
2023-06-01,0.7047,0.0000,1.0163
2023-06-15,0.5061,0.0000,0.9942
2023-06-29,0.0533,0.0000,1.0040
2023-07-13,0.4298,0.0000,1.0088
2023-07-27,0.5746,0.0000,1.0023
2023-08-10,0.6751,0.0000,0.9847
2023-08-24,0.0000,-0.2360,1.0045
2023-09-07,0.5164,0.0000,0.9980
2023-09-21,0.2921,0.0000,0.9984
2023-10-05,0.0000,-0.4738,1.0113
2023-10-19,0.3616,0.0000,0.9812
2023-11-02,0.0000,-0.0829,0.9996
2023-11-16,0.6907,0.0000,1.0125
2023-11-30,0.7189,0.0000,1.0201
2023-12-14,0.6295,0.0000,0.9936
2023-12-28,0.3935,0.0000,0.9979
2024-01-14,0.0153,0.0000,0.9946
2024-01-28,0.0503,0.0000,0.9959
2024-02-11,0.0904,0.0000,1.0024
2024-02-25,0.0747,0.0000,0.9980
2024-03-10,0.1558,0.0000,1.0050
2024-03-24,0.0000,-0.0993,0.9924
2024-04-07,0.0555,0.0000,1.0061
2024-04-21,0.0351,0.0000,1.0071
2024-05-05,0.0874,0.0000,1.0000
2024-05-19,0.0413,0.0000,1.0005
2024-06-02,0.0000,-0.0051,1.0020
2024-06-16,0.0939,0.0000,1.0017
2024-06-30,0.0263,0.0000,0.9944
2024-07-14,0.0697,0.0000,0.9889
2024-07-28,0.0000,-0.0814,0.9989
2024-08-11,0.0000,-0.0393,1.0045
2024-08-25,0.1832,0.0000,1.0000
2024-09-08,0.1163,0.0000,1.0175
2024-09-22,0.0746,0.0000,1.0022
2024-10-06,0.0139,0.0000,0.9992
2024-10-20,0.0000,-0.1678,0.9863
2024-11-03,0.0000,-0.0138,0.9961
2024-11-17,0.1051,0.0000,1.0090
2024-12-01,0.0000,-0.1274,1.0071
2024-12-15,0.1246,0.0000,0.9957
2024-12-29,0.0000,-0.0575,0.9948
2025-01-13,0.1098,0.0000,0.9902
2025-01-27,0.6490,0.0000,1.0082
2025-02-10,0.5398,0.0000,1.0016
2025-02-13,0.0000,-0.1898,0.9991


==> figures/data/exp_gdaxi.csv <==
date,long,short,gross
2014-01-01,0.0000,0.0000,0.0000
2014-01-15,0.4450,0.0000,1.0063
2014-01-29,0.0000,-0.3543,1.0014
2014-02-12,0.1385,0.0000,0.9981
2014-02-26,0.4029,0.0000,0.9990
2014-03-12,0.0000,-0.0744,0.9894
2014-03-26,0.2402,0.0000,1.0013
2014-04-09,0.0000,-0.1069,0.9950
2014-04-23,0.0000,-0.1305,1.0012
2014-05-07,0.3425,0.0000,1.0107
2014-05-21,0.5878,0.0000,1.0041
2014-06-04,0.5862,0.0000,1.0020
2014-06-18,0.0000,-0.1900,1.0040
2014-07-02,0.0000,-0.0116,1.0089
2014-07-16,0.0000,-0.3346,0.9935
2014-07-30,0.0000,-0.2022,0.9855
2014-08-13,0.0000,-0.2742,1.0047
2014-08-27,0.5148,0.0000,0.9942
2014-09-10,0.4667,0.0000,0.9973
2014-09-24,0.5745,0.0000,0.9957
2014-10-08,0.0000,-0.1084,0.9965
2014-10-22,0.0000,-0.4569,1.0043
2014-11-05,0.5306,0.0000,1.0043
2014-11-19,0.0930,0.0000,1.0038
2014-12-03,0.5468,0.0000,0.9973
2014-12-17,0.0000,-0.3643,1.0182
2015-01-01,0.2614,0.0000,0.9972
2015-01-15,0.0000,-0.3072,1.0079
2015-01-29,0.0604,0.0000,0.9963
2015-02-12,0.2399,0.0000,1.0007
2015-02-26,0.2379,0.0000,1.0078
2015-03-12,0.1481,0.0000,1.0108
2015-03-26,0.3912,0.0000,1.0019
2015-04-09,0.3759,0.0000,1.0119
2015-04-23,0.4838,0.0000,1.0058
2015-05-07,0.1329,0.0000,1.0156
2015-05-21,0.6247,0.0000,0.9966
2015-06-04,0.5231,0.0000,0.9886
2015-06-18,0.0000,-0.0826,0.9984
2015-07-02,0.1940,0.0000,1.0006
2015-07-16,0.2188,0.0000,1.0036
2015-07-30,0.6602,0.0000,1.0063
2015-08-13,0.8307,0.0000,1.0063
2015-08-27,0.5334,0.0000,0.9990
2015-09-10,0.0000,-0.1590,0.9897
2015-09-24,0.2561,0.0000,1.0251
2015-10-08,0.0000,-0.0208,1.0003
2015-10-22,0.2480,0.0000,1.0215
2015-11-05,0.7526,0.0000,1.0059
2015-11-19,0.0624,0.0000,1.0006
2015-12-03,0.0000,-0.0466,1.0035
2015-12-17,0.0650,0.0000,0.9923
2016-01-03,0.4685,0.0000,0.9748
2016-01-17,0.0000,-0.5474,0.9999
2016-01-31,0.2173,0.0000,1.0045
2016-02-14,0.0000,-0.3181,1.0253
2016-02-28,0.2089,0.0000,1.0101
2016-03-13,0.0651,0.0000,1.0074
2016-03-27,0.3154,0.0000,1.0000
2016-04-10,0.0000,-0.1749,0.9953
2016-04-24,0.0444,0.0000,0.9993
2016-05-08,0.0000,-0.3652,1.0051
2016-05-22,0.0000,-0.4211,1.0001
2016-06-05,0.0404,0.0000,0.9997
2016-06-19,0.0000,-0.4297,1.0332
2016-07-03,0.2705,0.0000,0.9908
2016-07-17,0.1336,0.0000,1.0051
2016-07-31,0.0467,0.0000,1.0002
2016-08-14,0.2726,0.0000,1.0010
2016-08-28,0.0796,0.0000,0.9993
2016-09-11,0.0860,0.0000,0.9940
2016-09-25,0.1291,0.0000,0.9842
2016-10-09,0.0000,-0.1232,1.0111
2016-10-23,0.0647,0.0000,1.0006
2016-11-06,0.0000,-0.4927,1.0151
2016-11-20,0.1732,0.0000,1.0039
2016-12-04,0.1283,0.0000,1.0003
2016-12-18,0.0177,0.0000,1.0029
2017-01-01,0.0000,-0.1932,1.0100
2017-01-15,0.1554,0.0000,1.0001
2017-01-29,0.3223,0.0000,0.9898
2017-02-12,0.0000,-0.1237,1.0056
2017-02-26,0.3415,0.0000,1.0007
2017-03-12,0.0000,-0.0767,1.0015
2017-03-26,0.0000,-0.0889,0.9955
2017-04-09,0.2647,0.0000,1.0013
2017-04-23,0.5256,0.0000,1.0270
2017-05-07,0.2809,0.0000,0.9978
2017-05-21,0.0000,-0.0883,0.9992
2017-06-04,0.3256,0.0000,1.0000
2017-06-18,0.2952,0.0000,1.0109
2017-07-02,0.0000,-0.1100,1.0076
2017-07-16,0.4070,0.0000,0.9951
2017-07-30,0.2240,0.0000,0.9943
2017-08-13,0.0000,-0.3337,1.0115
2017-08-27,0.0000,-0.3105,0.9912
2017-09-10,0.0000,-0.1560,1.0101
2017-09-24,0.2317,0.0000,1.0012
2017-10-08,0.5389,0.0000,0.9990
2017-10-22,0.2585,0.0000,1.0011
2017-11-05,0.3837,0.0000,0.9969
2017-11-19,0.4647,0.0000,1.0076
2017-12-03,0.4584,0.0000,1.0140
2017-12-17,0.0000,-0.1943,1.0112
2018-01-01,0.0000,-0.4707,0.9997
2018-01-15,0.3286,0.0000,1.0099
2018-01-29,0.1583,0.0000,0.9956
2018-02-12,0.0000,-0.1506,0.9945
2018-02-26,0.0000,-0.0829,1.0001
2018-03-12,0.0000,-0.2196,0.9922
2018-03-26,0.0000,-0.0848,1.0101
2018-04-09,0.0000,-0.1313,1.0062
2018-04-23,0.0000,-0.1454,0.9966
2018-05-07,0.0000,-0.1175,1.0085
2018-05-21,0.0000,-0.1207,1.0073
2018-06-04,0.0000,-0.0520,1.0005
2018-06-18,0.0000,-0.0854,0.9909
2018-07-02,0.0000,-0.2000,1.0132
2018-07-16,0.0262,0.0000,0.9986
2018-07-30,0.0000,-0.1328,0.9933
2018-08-13,0.0000,-0.1108,1.0027
2018-08-27,0.0000,-0.1411,1.0058
2018-09-10,0.3365,0.0000,1.0013
2018-09-24,0.2251,0.0000,0.9989
2018-10-08,0.0478,0.0000,0.9942
2018-10-22,0.0000,-0.2804,0.9819
2018-11-05,0.0400,0.0000,0.9971
2018-11-19,0.0000,-0.0336,0.9914
2018-12-03,0.0000,-0.1407,0.9919
2018-12-17,0.0000,-0.2500,1.0046
2019-01-01,0.0375,0.0000,1.0068
2019-01-15,0.0000,-0.2528,1.0018
2019-01-29,0.0000,-0.0735,1.0025
2019-02-12,0.3185,0.0000,1.0059
2019-02-26,0.0000,-0.1265,0.9866
2019-03-12,0.3942,0.0000,1.0054
2019-03-26,0.4220,0.0000,0.9944
2019-04-09,0.0000,-0.0140,1.0033
2019-04-23,0.0000,-0.4188,0.9995
2019-05-07,0.4976,0.0000,1.0069
2019-05-21,0.4404,0.0000,1.0010
2019-06-04,0.4204,0.0000,1.0022
2019-06-18,0.0306,0.0000,1.0022
2019-07-02,0.0000,-0.1943,1.0028
2019-07-16,0.2930,0.0000,0.9958
2019-07-30,0.0074,0.0000,1.0003
2019-08-13,0.0000,-0.0750,0.9786
2019-08-27,0.0000,-0.0501,0.9942
2019-09-10,0.0000,-0.3789,1.0082
2019-09-24,0.4671,0.0000,0.9965
2019-10-08,0.5003,0.0000,1.0019
2019-10-22,0.4791,0.0000,0.9929
2019-11-05,0.3242,0.0000,1.0177
2019-11-19,0.4330,0.0000,0.9952
2019-12-03,0.4080,0.0000,1.0104
2019-12-17,0.0000,-0.3197,0.9948
2020-01-01,0.2633,0.0000,1.0086
2020-01-15,0.2923,0.0000,0.9982
2020-01-29,0.4405,0.0000,0.9913
2020-02-12,0.0662,0.0000,0.9950
2020-02-26,0.0000,-0.1075,0.9710
2020-03-11,0.0000,-0.0687,0.8988
2020-03-25,0.0000,-0.2806,1.0363
2020-04-08,0.0000,-0.2913,1.0157
2020-04-22,0.0000,-0.1886,1.0132
2020-05-06,0.3301,0.0000,1.0163
2020-05-20,0.0000,-0.1652,0.9951
2020-06-03,0.1418,0.0000,0.9971
2020-06-17,0.5491,0.0000,1.0025
2020-07-01,0.0000,-0.0577,1.0224
2020-07-15,0.0264,0.0000,1.0033
2020-07-29,0.0000,-0.0268,0.9740
2020-08-12,0.0021,0.0000,0.9992
2020-08-26,0.0000,-0.1659,0.9929
2020-09-09,0.1879,0.0000,1.0006
2020-09-23,0.0000,-0.0673,0.9924
2020-10-07,0.0179,0.0000,1.0076
2020-10-21,0.0000,-0.2048,1.0057
2020-11-04,0.0825,0.0000,1.0200
2020-11-18,0.4473,0.0000,1.0007
2020-12-02,0.0920,0.0000,1.0025
2020-12-16,0.4067,0.0000,1.0014
2020-12-30,0.5060,0.0000,1.0000
2021-01-14,0.0000,-0.1003,0.9884
2021-01-28,0.3560,0.0000,0.9983
2021-02-11,0.1133,0.0000,0.9998
2021-02-25,0.0000,-0.1668,0.9877
2021-03-11,0.3407,0.0000,0.9967
2021-03-25,0.3215,0.0000,1.0081
2021-04-08,0.1645,0.0000,1.0061
2021-04-22,0.4790,0.0000,0.9974
2021-05-06,0.2834,0.0000,1.0140
2021-05-20,0.0117,0.0000,1.0028
2021-06-03,0.0361,0.0000,1.0028
2021-06-17,0.0382,0.0000,1.0015
2021-07-01,0.3111,0.0000,1.0055
2021-07-15,0.4592,0.0000,0.9995
2021-07-29,0.2333,0.0000,0.9986
2021-08-12,0.0264,0.0000,1.0043
2021-08-26,0.0000,-0.1177,1.0030
2021-09-09,0.3517,0.0000,0.9968
2021-09-23,0.2267,0.0000,0.9858
2021-10-07,0.0706,0.0000,0.9977
2021-10-21,0.3756,0.0000,0.9991
2021-11-04,0.3073,0.0000,0.9878
2021-11-18,0.4105,0.0000,0.9963
2021-12-02,0.0781,0.0000,0.9950
2021-12-16,0.0990,0.0000,0.9913
2021-12-30,0.2995,0.0000,1.0000
2022-01-13,0.0202,0.0000,0.9950
2022-01-27,0.0000,-0.1298,0.9977
2022-02-10,0.0000,-0.0408,0.9932
2022-02-24,0.0000,-0.0986,1.0348
2022-03-10,0.0000,-0.1579,1.0168
2022-03-24,0.0000,-0.1063,1.0063
2022-04-07,0.0000,-0.1322,1.0011
2022-04-21,0.0000,-0.0331,1.0000
2022-05-05,0.0000,-0.2116,1.0005
2022-05-19,0.0000,-0.0961,1.0005
2022-06-02,0.1171,0.0000,1.0005
2022-06-16,0.0000,-0.1758,1.0084
2022-06-30,0.0000,-0.0323,1.0030
2022-07-14,0.0000,-0.0953,1.0252
2022-07-28,0.0000,-0.0807,1.0130
2022-08-11,0.0000,-0.0002,0.9989
2022-08-25,0.0000,-0.0835,0.9783
2022-09-08,0.0000,-0.5503,1.0117
2022-09-22,0.0000,-0.2701,0.9863
2022-10-06,0.0000,-0.1882,0.9822
2022-10-20,0.0000,-0.0163,0.9994
2022-11-03,0.1615,0.0000,1.0181
2022-11-17,0.1581,0.0000,1.0120
2022-12-01,0.1723,0.0000,1.0080
2022-12-15,0.0000,-0.1050,0.9878
2022-12-29,0.0000,-0.0075,0.9855
2023-01-12,0.0154,0.0000,0.9999
2023-01-26,0.1981,0.0000,1.0000
2023-02-09,0.2850,0.0000,0.9897
2023-02-23,0.4619,0.0000,0.9860
2023-03-09,0.2874,0.0000,0.9766
2023-03-23,0.3046,0.0000,0.9886
2023-04-06,0.3775,0.0000,1.0000
2023-04-20,0.3389,0.0000,1.0076
2023-05-04,0.3021,0.0000,1.0067
2023-05-18,0.1369,0.0000,1.0064
2023-06-01,0.4089,0.0000,1.0179
2023-06-15,0.0000,-0.0909,1.0126
2023-06-29,0.1864,0.0000,1.0183
2023-07-13,0.1453,0.0000,0.9957
2023-07-27,0.0537,0.0000,1.0005
2023-08-10,0.0990,0.0000,0.9860
2023-08-24,0.2907,0.0000,0.9995
2023-09-07,0.0000,-0.1254,0.9944
2023-09-21,0.3186,0.0000,1.0020
2023-10-05,0.2412,0.0000,1.0044
2023-10-19,0.3888,0.0000,0.9959
2023-11-02,0.2224,0.0000,1.0225
2023-11-16,0.4164,0.0000,1.0148
2023-11-30,0.0000,-0.0692,1.0165
2023-12-14,0.1434,0.0000,1.0024
2023-12-28,0.3161,0.0000,1.0021
2024-01-14,0.1195,0.0000,0.9968
2024-01-28,0.2379,0.0000,1.0032
2024-02-11,0.7246,0.0000,1.0164
2024-02-25,0.2562,0.0000,1.0050
2024-03-10,0.6025,0.0000,0.9897
2024-03-24,0.4552,0.0000,1.0040
2024-04-07,0.4285,0.0000,1.0136
2024-04-21,0.0000,-0.0314,1.0058
2024-05-05,0.0455,0.0000,1.0079
2024-05-19,0.3554,0.0000,1.0014
2024-06-02,0.2649,0.0000,1.0034
2024-06-16,0.0000,-0.0717,1.0025
2024-06-30,0.0000,-0.1467,1.0013
2024-07-14,0.3729,0.0000,0.9872
2024-07-28,0.0000,-0.1518,1.0000
2024-08-11,0.2131,0.0000,1.0000
2024-08-25,0.1400,0.0000,0.9992
2024-09-08,0.0000,-0.1595,1.0170
2024-09-22,0.2521,0.0000,1.0111
2024-10-06,0.3404,0.0000,0.9878
2024-10-20,0.3705,0.0000,0.9943
2024-11-03,0.6505,0.0000,0.9998
2024-11-17,0.0000,-0.0031,0.9986
2024-12-01,0.0000,-0.1634,1.0071
2024-12-15,0.2304,0.0000,0.9961
2024-12-29,0.0000,-0.2328,0.9998
2025-01-13,0.0000,-0.7615,1.0029
2025-01-27,0.5695,0.0000,1.0165
2025-02-10,0.6081,0.0000,1.0048
2025-02-13,0.5520,0.0000,1.0014


==> figures/data/exp_gspc.csv <==
date,long,short,gross
2014-01-01,0.0000,0.0000,0.0000
2014-01-15,0.9080,0.0000,1.0012
2014-01-29,0.5121,0.0000,1.0125
2014-02-12,0.8596,0.0000,1.0142
2014-02-26,0.9111,0.0000,0.9998
2014-03-12,0.7260,0.0000,0.9992
2014-03-26,0.0000,-0.3542,1.0025
2014-04-09,0.8093,0.0000,0.9845
2014-04-23,0.8076,0.0000,1.0117
2014-05-07,0.6687,0.0000,0.9975
2014-05-21,0.8614,0.0000,1.0063
2014-06-04,0.9219,0.0000,1.0077
2014-06-18,0.6532,0.0000,1.0042
2014-07-02,0.7890,0.0000,1.0044
2014-07-16,0.4571,0.0000,0.9895
2014-07-30,0.0844,0.0000,0.9878
2014-08-13,0.9510,0.0000,1.0148
2014-08-27,0.7951,0.0000,1.0038
2014-09-10,0.8126,0.0000,1.0097
2014-09-24,0.0000,-0.1005,0.9871
2014-10-08,0.0000,-0.2749,0.9836
2014-10-22,0.9024,0.0000,1.0059
2014-11-05,0.4190,0.0000,0.9906
2014-11-19,0.1129,0.0000,1.0036
2014-12-03,0.5814,0.0000,1.0089
2014-12-17,0.8861,0.0000,1.0198
2015-01-01,0.7528,0.0000,1.0006
2015-01-15,0.0752,0.0000,1.0176
2015-01-29,0.3702,0.0000,0.9717
2015-02-12,0.0000,-0.0766,0.9945
2015-02-26,0.0000,-0.1062,1.0138
2015-03-12,0.0000,-0.1053,0.9921
2015-03-26,0.0000,-0.0971,1.0156
2015-04-09,0.0000,-0.0349,1.0027
2015-04-23,0.0000,-0.0235,0.9958
2015-05-07,0.0717,0.0000,0.9749
2015-05-21,0.0000,-0.0201,1.0001
2015-06-04,0.0000,-0.0713,0.9946
2015-06-18,0.0000,-0.0785,0.9989
2015-07-02,0.0438,0.0000,1.0000
2015-07-16,0.0142,0.0000,0.9985
2015-07-30,0.0601,0.0000,0.9986
2015-08-13,0.0341,0.0000,1.0014
2015-08-27,0.0239,0.0000,0.9996
2015-09-10,0.0000,-0.1131,1.0112
2015-09-24,0.0955,0.0000,1.0032
2015-10-08,0.0310,0.0000,0.9992
2015-10-22,0.0021,0.0000,1.0025
2015-11-05,0.0608,0.0000,1.0092
2015-11-19,0.0000,-0.1170,1.0010
2015-12-03,0.0000,-0.0772,1.0136
2015-12-17,0.0490,0.0000,0.9836
2016-01-03,0.0299,0.0000,0.9856
2016-01-17,0.3197,0.0000,1.0000
2016-01-31,0.2427,0.0000,1.0043
2016-02-14,0.2948,0.0000,1.0000
2016-02-28,0.2791,0.0000,1.0254
2016-03-13,0.0000,-0.5681,0.9948
2016-03-27,0.3500,0.0000,0.9965
2016-04-10,0.0517,0.0000,0.9981
2016-04-24,0.0539,0.0000,1.0001
2016-05-08,0.2902,0.0000,1.0044
2016-05-22,0.0104,0.0000,1.0057
2016-06-05,0.0393,0.0000,1.0179
2016-06-19,0.2626,0.0000,0.9999
2016-07-03,0.2989,0.0000,1.0000
2016-07-17,0.4478,0.0000,0.9974
2016-07-31,0.4270,0.0000,1.0010
2016-08-14,0.3186,0.0000,1.0016
2016-08-28,0.0000,-0.1853,1.0037
2016-09-11,0.3089,0.0000,1.0072
2016-09-25,0.3088,0.0000,0.9989
2016-10-09,0.2621,0.0000,0.9936
2016-10-23,0.2857,0.0000,1.0019
2016-11-06,0.0000,-0.1516,1.0132
2016-11-20,0.1402,0.0000,1.0017
2016-12-04,0.3389,0.0000,1.0029
2016-12-18,0.2438,0.0000,1.0084
2017-01-01,0.3188,0.0000,1.0000
2017-01-15,0.6256,0.0000,1.0000
2017-01-29,0.8353,0.0000,0.9900
2017-02-12,0.0815,0.0000,1.0011
2017-02-26,0.3524,0.0000,1.0022
2017-03-12,0.4972,0.0000,1.0000
2017-03-26,0.2568,0.0000,0.9995
2017-04-09,0.8894,0.0000,0.9992
2017-04-23,0.4554,0.0000,1.0053
2017-05-07,0.2822,0.0000,0.9996
2017-05-21,0.2965,0.0000,1.0061
2017-06-04,0.6150,0.0000,0.9941
2017-06-18,0.8529,0.0000,1.0085
2017-07-02,0.6823,0.0000,0.9960
2017-07-16,0.9026,0.0000,0.9968
2017-07-30,0.6508,0.0000,0.9955
2017-08-13,0.0000,-0.0377,1.0029
2017-08-27,0.4273,0.0000,0.9975
2017-09-10,0.5925,0.0000,1.0009
2017-09-24,0.9195,0.0000,0.9958
2017-10-08,0.8406,0.0000,0.9943
2017-10-22,0.0000,-0.1397,0.9962
2017-11-05,0.7991,0.0000,1.0013
2017-11-19,0.6238,0.0000,0.9923
2017-12-03,0.8136,0.0000,0.9831
2017-12-17,0.5796,0.0000,0.9910
2018-01-01,0.8323,0.0000,1.0086
2018-01-15,0.0597,0.0000,0.9833
2018-01-29,0.3575,0.0000,1.0002
2018-02-12,0.0000,-0.1999,1.0056
2018-02-26,0.5302,0.0000,0.9974
2018-03-12,0.0000,-0.3118,0.9968
2018-03-26,0.0000,-0.1105,1.0065
2018-04-09,0.3425,0.0000,0.9993
2018-04-23,0.0000,-0.2855,0.9793
2018-05-07,0.1247,0.0000,0.9891
2018-05-21,0.0000,-0.3103,1.0035
2018-06-04,0.3276,0.0000,0.9945
2018-06-18,0.0000,-0.2687,1.0060
2018-07-02,0.0000,-0.2264,0.9997
2018-07-16,0.0000,-0.2737,1.0038
2018-07-30,0.5348,0.0000,1.0127
2018-08-13,0.2618,0.0000,0.9897
2018-08-27,0.4891,0.0000,1.0045
2018-09-10,0.5575,0.0000,0.9990
2018-09-24,0.5669,0.0000,1.0110
2018-10-08,0.3329,0.0000,0.9946
2018-10-22,0.0462,0.0000,0.9944
2018-11-05,0.0000,-0.3028,1.0016
2018-11-19,0.3455,0.0000,0.9843
2018-12-03,0.0000,-0.0199,0.9822
2018-12-17,0.4471,0.0000,0.9901
2019-01-01,0.3651,0.0000,1.0009
2019-01-15,0.2974,0.0000,1.0108
2019-01-29,0.3219,0.0000,1.0068
2019-02-12,0.0738,0.0000,0.9999
2019-02-26,0.0000,-0.0168,1.0147
2019-03-12,0.3157,0.0000,1.0057
2019-03-26,0.2984,0.0000,0.9951
2019-04-09,0.0000,-0.0195,1.0032
2019-04-23,0.1024,0.0000,1.0046
2019-05-07,0.2733,0.0000,0.9910
2019-05-21,0.3918,0.0000,0.9997
2019-06-04,0.4809,0.0000,1.0065
2019-06-18,0.3482,0.0000,1.0010
2019-07-02,0.3029,0.0000,1.0110
2019-07-16,0.3219,0.0000,0.9998
2019-07-30,0.2788,0.0000,1.0407
2019-08-13,0.2203,0.0000,0.9806
2019-08-27,0.0507,0.0000,1.0064
2019-09-10,0.0000,-0.2458,1.0028
2019-09-24,0.0802,0.0000,0.9983
2019-10-08,0.1017,0.0000,0.9977
2019-10-22,0.2354,0.0000,1.0022
2019-11-05,0.0690,0.0000,0.9967
2019-11-19,0.0000,-0.1130,0.9901
2019-12-03,0.2594,0.0000,1.0091
2019-12-17,0.3038,0.0000,1.0017
2020-01-01,0.0000,-0.1422,1.0036
2020-01-15,0.5698,0.0000,1.0147
2020-01-29,0.4698,0.0000,1.0112
2020-02-12,0.5484,0.0000,1.0025
2020-02-26,0.4076,0.0000,0.9593
2020-03-11,0.4125,0.0000,0.9059
2020-03-25,0.1739,0.0000,1.0533
2020-04-08,0.5834,0.0000,1.0121
2020-04-22,0.2969,0.0000,0.9986
2020-05-06,0.1345,0.0000,1.0178
2020-05-20,0.1998,0.0000,0.9789
2020-06-03,0.2755,0.0000,0.9963
2020-06-17,0.1715,0.0000,1.0258
2020-07-01,0.4415,0.0000,0.9971
2020-07-15,0.2232,0.0000,1.0052
2020-07-29,0.3434,0.0000,0.9962
2020-08-12,0.2308,0.0000,1.0022
2020-08-26,0.3752,0.0000,0.9904
2020-09-09,0.3548,0.0000,0.9865
2020-09-23,0.5399,0.0000,0.9976
2020-10-07,0.3863,0.0000,1.0078
2020-10-21,0.3087,0.0000,1.0170
2020-11-04,0.2100,0.0000,1.0330
2020-11-18,0.2091,0.0000,1.0105
2020-12-02,0.2565,0.0000,1.0121
2020-12-16,0.2973,0.0000,1.0155
2020-12-30,0.0957,0.0000,1.0023
2021-01-14,0.4841,0.0000,1.0046
2021-01-28,0.5057,0.0000,0.9959
2021-02-11,0.5660,0.0000,0.9936
2021-02-25,0.0000,-0.4188,0.9975
2021-03-11,0.4773,0.0000,1.0054
2021-03-25,0.0000,-0.0451,1.0128
2021-04-08,0.0000,-0.0922,1.0085
2021-04-22,0.6860,0.0000,1.0108
2021-05-06,0.0000,-0.0891,1.0011
2021-05-20,0.2409,0.0000,0.9992
2021-06-03,0.5458,0.0000,1.0098
2021-06-17,0.6372,0.0000,0.9915
2021-07-01,0.5309,0.0000,0.9980
2021-07-15,0.0000,-0.2782,1.0012
2021-07-29,0.7962,0.0000,0.9982
2021-08-12,0.4972,0.0000,1.0027
2021-08-26,0.0000,-0.4005,1.0076
2021-09-09,0.2425,0.0000,0.9958
2021-09-23,0.0000,-0.0652,0.9929
2021-10-07,0.0000,-0.4605,0.9910
2021-10-21,0.6858,0.0000,0.9942
2021-11-04,0.7122,0.0000,0.9805
2021-11-18,0.2668,0.0000,1.0038
2021-12-02,0.1947,0.0000,0.9952
2021-12-16,0.0000,-0.2793,1.0019
2021-12-30,0.0000,-0.3644,0.9995
2022-01-13,0.0000,-0.1167,0.9935
2022-01-27,0.0000,-0.2902,1.0228
2022-02-10,0.0000,-0.0637,0.9840
2022-02-24,0.0656,0.0000,1.0077
2022-03-10,0.0000,-0.0727,0.9782
2022-03-24,0.0000,-0.0910,0.9977
2022-04-07,0.0378,0.0000,0.9966
2022-04-21,0.1115,0.0000,0.9862
2022-05-05,0.0000,-0.1256,0.9842
2022-05-19,0.0146,0.0000,0.9971
2022-06-02,0.0000,-0.0539,0.9898
2022-06-16,0.0000,-0.1260,1.0258
2022-06-30,0.0000,-0.0974,1.0131
2022-07-14,0.0597,0.0000,0.9989
2022-07-28,0.0489,0.0000,1.0168
2022-08-11,0.0000,-0.0177,1.0236
2022-08-25,0.0237,0.0000,0.9690
2022-09-08,0.0000,-0.0023,1.0079
2022-09-22,0.0000,-0.0963,0.9930
2022-10-06,0.0000,-0.3189,0.9781
2022-10-20,0.0000,-0.0341,1.0248
2022-11-03,0.0000,-0.0532,1.0091
2022-11-17,0.0000,-0.0388,1.0070
2022-12-01,0.0260,0.0000,0.9983
2022-12-15,0.0000,-0.0978,0.9873
2022-12-29,0.1331,0.0000,0.9961
2023-01-12,0.1305,0.0000,1.0021
2023-01-26,0.1223,0.0000,1.0056
2023-02-09,0.0000,-0.0069,1.0010
2023-02-23,0.0000,-0.0365,0.9953
2023-03-09,0.2160,0.0000,0.9819
2023-03-23,0.0718,0.0000,1.0089
2023-04-06,0.0145,0.0000,1.0000
2023-04-20,0.3134,0.0000,1.0016
2023-05-04,0.1150,0.0000,1.0087
2023-05-18,0.1414,0.0000,1.0015
2023-06-01,0.1022,0.0000,1.0106
2023-06-15,0.0922,0.0000,0.9985
2023-06-29,0.1464,0.0000,1.0097
2023-07-13,0.1354,0.0000,0.9895
2023-07-27,0.0000,-0.2902,1.0031
2023-08-10,0.0000,-0.0150,1.0026
2023-08-24,0.1355,0.0000,1.0043
2023-09-07,0.1047,0.0000,1.0049
2023-09-21,0.0000,-0.4496,1.0002
2023-10-05,0.1939,0.0000,1.0242
2023-10-19,0.0000,-0.4203,0.9809
2023-11-02,0.0366,0.0000,1.0246
2023-11-16,0.2363,0.0000,1.0118
2023-11-30,0.0000,-0.1562,1.0164
2023-12-14,0.1537,0.0000,0.9999
2023-12-28,0.1078,0.0000,0.9966
2024-01-14,0.3135,0.0000,1.0000
2024-01-28,0.0000,-0.0016,1.0099
2024-02-11,0.5421,0.0000,1.0157
2024-02-25,0.0000,-0.2935,1.0036
2024-03-10,0.4201,0.0000,0.9977
2024-03-24,0.0813,0.0000,0.9978
2024-04-07,0.0000,-0.0799,1.0083
2024-04-21,0.0000,-0.1974,1.0161
2024-05-05,0.3798,0.0000,1.0137
2024-05-19,0.2686,0.0000,1.0090
2024-06-02,0.0000,-0.0350,0.9950
2024-06-16,0.0008,0.0000,1.0163
2024-06-30,0.1848,0.0000,0.9941
2024-07-14,0.0000,-0.0809,0.9846
2024-07-28,0.0000,-0.0325,0.9958
2024-08-11,0.4252,0.0000,0.9950
2024-08-25,0.0000,-0.3362,0.9933
2024-09-08,0.0000,-0.0808,1.0120
2024-09-22,0.6583,0.0000,1.0138
2024-10-06,0.3856,0.0000,0.9885
2024-10-20,0.4530,0.0000,0.9995
2024-11-03,0.4271,0.0000,0.9964
2024-11-17,0.5315,0.0000,0.9889
2024-12-01,0.5500,0.0000,0.9962
2024-12-15,0.0980,0.0000,0.9988
2024-12-29,0.0000,-0.0084,0.9902
2025-01-13,0.3440,0.0000,1.0156
2025-01-27,0.4455,0.0000,1.0029
2025-02-10,0.1768,0.0000,0.9919
2025-02-13,0.1767,0.0000,1.0041


==> figures/data/exp_hsi.csv <==
date,long,short,gross
2014-01-01,0.0000,0.0000,0.0000
2014-01-15,0.2104,0.0000,0.9990
2014-01-29,0.0618,0.0000,0.9958
2014-02-12,0.0000,-0.0406,0.9989
2014-02-26,0.0000,-0.0465,1.0132
2014-03-12,0.0134,0.0000,0.9910
2014-03-26,0.0304,0.0000,0.9691
2014-04-09,0.2363,0.0000,1.0213
2014-04-23,0.0686,0.0000,1.0031
2014-05-07,0.0025,0.0000,0.9824
2014-05-21,0.1438,0.0000,1.0157
2014-06-04,0.5005,0.0000,1.0026
2014-06-18,0.0490,0.0000,0.9980
2014-07-02,0.1516,0.0000,1.0204
2014-07-16,0.1699,0.0000,0.9904
2014-07-30,0.2024,0.0000,1.0019
2014-08-13,0.1658,0.0000,0.9910
2014-08-27,0.3028,0.0000,0.9835
2014-09-10,0.0078,0.0000,0.9967
2014-09-24,0.2956,0.0000,1.0131
2014-10-08,0.1714,0.0000,1.0121
2014-10-22,0.2199,0.0000,0.9967
2014-11-05,0.2852,0.0000,0.9986
2014-11-19,0.0000,-0.1483,0.9958
2014-12-03,0.2323,0.0000,0.9922
2014-12-17,0.2298,0.0000,1.0013
2015-01-01,0.0000,-0.0524,1.0118
2015-01-15,0.0000,-0.1344,0.9860
2015-01-29,0.3427,0.0000,0.9894
2015-02-12,0.0000,-0.0943,1.0214
2015-02-26,0.3881,0.0000,0.9903
2015-03-12,0.3180,0.0000,1.0025
2015-03-26,0.1972,0.0000,1.0096
2015-04-09,0.2694,0.0000,1.0196
2015-04-23,0.1984,0.0000,1.0021
2015-05-07,0.2708,0.0000,1.0146
2015-05-21,0.3445,0.0000,1.0074
2015-06-04,0.0000,-0.2284,0.9911
2015-06-18,0.0000,-0.1443,0.9950
2015-07-02,0.2606,0.0000,0.9812
2015-07-16,0.3548,0.0000,1.0095
2015-07-30,0.3496,0.0000,1.0057
2015-08-13,0.3292,0.0000,0.9982
2015-08-27,0.0000,-0.0866,1.0063
2015-09-10,0.2152,0.0000,0.9936
2015-09-24,0.2175,0.0000,0.9985
2015-10-08,0.3662,0.0000,1.0025
2015-10-22,0.2460,0.0000,1.0104
2015-11-05,0.1409,0.0000,1.0057
2015-11-19,0.2971,0.0000,0.9993
2015-12-03,0.0639,0.0000,0.9931
2015-12-17,0.0000,-0.1736,0.9851
2016-01-03,0.2382,0.0000,0.9753
2016-01-17,0.0000,-0.1041,0.9931
2016-01-31,0.0000,-0.1342,1.0028
2016-02-14,0.0000,-0.4615,1.0304
2016-02-28,0.0000,-0.0567,0.9895
2016-03-13,0.2781,0.0000,1.0083
2016-03-27,0.2016,0.0000,1.0000
2016-04-10,0.0000,-0.2943,1.0087
2016-04-24,0.3579,0.0000,0.9890
2016-05-08,0.3265,0.0000,1.0027
2016-05-22,0.0823,0.0000,0.9950
2016-06-05,0.1269,0.0000,1.0136
2016-06-19,0.3078,0.0000,1.0020
2016-07-03,0.0444,0.0000,1.0162
2016-07-17,0.1785,0.0000,0.9827
2016-07-31,0.5346,0.0000,1.0147
2016-08-14,0.0503,0.0000,1.0017
2016-08-28,0.3429,0.0000,0.9942
2016-09-11,0.3425,0.0000,0.9682
2016-09-25,0.4197,0.0000,0.9765
2016-10-09,0.0743,0.0000,1.0000
2016-10-23,0.5917,0.0000,1.0066
2016-11-06,0.0000,-0.1719,1.0165
2016-11-20,0.0000,-0.2967,1.0064
2016-12-04,0.2585,0.0000,0.9973
2016-12-18,0.3306,0.0000,0.9908
2017-01-01,0.0000,-0.2706,1.0000
2017-01-15,0.8470,0.0000,0.9941
2017-01-29,0.8799,0.0000,1.0000
2017-02-12,0.7769,0.0000,1.0210
2017-02-26,0.8714,0.0000,1.0010
2017-03-12,0.6939,0.0000,1.0220
2017-03-26,0.9211,0.0000,0.9898
2017-04-09,0.0000,-0.5320,0.9926
2017-04-23,0.7042,0.0000,1.0009
2017-05-07,0.4407,0.0000,1.0139
2017-05-21,0.4291,0.0000,1.0211
2017-06-04,0.9168,0.0000,1.0033
2017-06-18,0.8926,0.0000,1.0197
2017-07-02,0.8970,0.0000,1.0166
2017-07-16,0.8086,0.0000,1.0019
2017-07-30,0.8871,0.0000,1.0061
2017-08-13,0.8878,0.0000,1.0263
2017-08-27,0.6246,0.0000,0.9971
2017-09-10,0.8770,0.0000,1.0042
2017-09-24,0.5657,0.0000,0.9702
2017-10-08,0.0000,-0.3120,1.0020
2017-10-22,0.0000,-0.3069,1.0015
2017-11-05,0.0041,0.0000,1.0165
2017-11-19,0.6292,0.0000,1.0106
2017-12-03,0.3364,0.0000,1.0081
2017-12-17,0.0000,-0.6732,1.0001
2018-01-01,0.0000,-0.2583,1.0223
2018-01-15,0.1410,0.0000,1.0105
2018-01-29,0.5513,0.0000,0.9865
2018-02-12,0.0000,-0.1335,1.0265
2018-02-26,0.4946,0.0000,0.9885
2018-03-12,0.3453,0.0000,0.9978
2018-03-26,0.5505,0.0000,1.0129
2018-04-09,0.0000,-0.0354,1.0223
2018-04-23,0.2311,0.0000,1.0149
2018-05-07,0.0000,-0.3157,1.0214
2018-05-21,0.5852,0.0000,1.0000
2018-06-04,0.1036,0.0000,1.0060
2018-06-18,0.0039,0.0000,0.9651
2018-07-02,0.0000,-0.5457,0.9819
2018-07-16,0.0000,-0.1903,0.9747
2018-07-30,0.1153,0.0000,0.9961
2018-08-13,0.0000,-0.1959,0.9727
2018-08-27,0.0000,-0.6853,1.0065
2018-09-10,0.0000,-0.0717,0.9776
2018-09-24,0.3947,0.0000,1.0000
2018-10-08,0.0000,-0.1005,0.9841
2018-10-22,0.0000,-0.2286,0.9705
2018-11-05,0.0000,-0.3832,0.9963
2018-11-19,0.0000,-0.0032,0.9815
2018-12-03,0.3627,0.0000,1.0023
2018-12-17,0.0237,0.0000,0.9841
2019-01-01,0.0537,0.0000,0.9647
2019-01-15,0.0000,-0.2737,0.9995
2019-01-29,0.5226,0.0000,0.9944
2019-02-12,0.2262,0.0000,1.0264
2019-02-26,0.1932,0.0000,0.9859
2019-03-12,0.0000,-0.0002,0.9944
2019-03-26,0.4113,0.0000,1.0013
2019-04-09,0.3073,0.0000,1.0023
2019-04-23,0.5338,0.0000,0.9885
2019-05-07,0.0000,-0.0635,0.9838
2019-05-21,0.5737,0.0000,1.0020
2019-06-04,0.1299,0.0000,0.9970
2019-06-18,0.0000,-0.0920,1.0229
2019-07-02,0.0000,-0.0555,0.9984
2019-07-16,0.0000,-0.0016,1.0070
2019-07-30,0.4094,0.0000,0.9882
2019-08-13,0.0000,-0.1743,1.0201
2019-08-27,0.5179,0.0000,0.9993
2019-09-10,0.0090,0.0000,1.0036
2019-09-24,0.0000,-0.2367,0.9824
2019-10-08,0.4756,0.0000,0.9929
2019-10-22,0.3336,0.0000,0.9919
2019-11-05,0.0000,-0.0888,0.9989
2019-11-19,0.1293,0.0000,0.9912
2019-12-03,0.1108,0.0000,0.9889
2019-12-17,0.0000,-0.4081,0.9965
2020-01-01,0.0000,-0.1320,1.0166
2020-01-15,0.1686,0.0000,1.0032
2020-01-29,0.0930,0.0000,0.9696
2020-02-12,0.0455,0.0000,1.0001
2020-02-26,0.1293,0.0000,1.0020
2020-03-11,0.0000,-0.1909,0.9607
2020-03-25,0.0000,-0.1327,0.9788
2020-04-08,0.0000,-0.0393,1.0268
2020-04-22,0.1043,0.0000,1.0129
2020-05-06,0.1576,0.0000,0.9890
2020-05-20,0.1363,0.0000,0.9840
2020-06-03,0.0000,-0.0879,1.0009
2020-06-17,0.1570,0.0000,1.0140
2020-07-01,0.0923,0.0000,1.0245
2020-07-15,0.0799,0.0000,0.9549
2020-07-29,0.1253,0.0000,0.9937
2020-08-12,0.2416,0.0000,1.0051
2020-08-26,0.1728,0.0000,1.0054
2020-09-09,0.1629,0.0000,0.9992
2020-09-23,0.1587,0.0000,0.9805
2020-10-07,0.1726,0.0000,1.0129
2020-10-21,0.1463,0.0000,1.0099
2020-11-04,0.1296,0.0000,1.0661
2020-11-18,0.1357,0.0000,0.9934
2020-12-02,0.1110,0.0000,1.0060
2020-12-16,0.1998,0.0000,1.0136
2020-12-30,0.1303,0.0000,1.0106
2021-01-14,0.0000,-0.0512,0.9943
2021-01-28,0.0000,-0.0452,0.9981
2021-02-11,0.5127,0.0000,1.0000
2021-02-25,0.4321,0.0000,0.9726
2021-03-11,0.0968,0.0000,0.9918
2021-03-25,0.4778,0.0000,1.0201
2021-04-08,0.0000,-0.1684,0.9827
2021-04-22,0.0358,0.0000,1.0101
2021-05-06,0.4976,0.0000,0.9847
2021-05-20,0.3287,0.0000,1.0113
2021-06-03,0.0000,-0.1696,1.0047
2021-06-17,0.0000,-0.3430,1.0170
2021-07-01,0.0000,-0.1332,0.9825
2021-07-15,0.4784,0.0000,0.9944
2021-07-29,0.4852,0.0000,0.9998
2021-08-12,0.0000,-0.0635,1.0010
2021-08-26,0.0000,-0.3990,1.0136
2021-09-09,0.0191,0.0000,1.0126
2021-09-23,0.1465,0.0000,0.9642
2021-10-07,0.0000,-0.0616,0.9987
2021-10-21,0.0943,0.0000,1.0152
2021-11-04,0.0000,-0.0549,0.9921
2021-11-18,0.3434,0.0000,1.0053
2021-12-02,0.1302,0.0000,1.0020
2021-12-16,0.1454,0.0000,0.9818
2021-12-30,0.2276,0.0000,1.0056
2022-01-13,0.0000,-0.3520,0.9961
2022-01-27,0.0000,-0.5359,0.9765
2022-02-10,0.0000,-0.2467,0.9942
2022-02-24,0.0000,-0.4745,0.9996
2022-03-10,0.0000,-0.4041,0.9761
2022-03-24,0.0000,-0.6104,0.9633
2022-04-07,0.0000,-0.4996,1.0067
2022-04-21,0.0714,0.0000,1.0105
2022-05-05,0.0514,0.0000,0.9458
2022-05-19,0.2360,0.0000,1.0279
2022-06-02,0.0115,0.0000,1.0000
2022-06-16,0.0000,-0.4472,1.0050
2022-06-30,0.0000,-0.0215,1.0000
2022-07-14,0.0000,-0.2515,0.9782
2022-07-28,0.0000,-0.2739,0.9825
2022-08-11,0.1107,0.0000,1.0032
2022-08-25,0.0000,-0.3795,1.0051
2022-09-08,0.0000,-0.4621,1.0265
2022-09-22,0.0000,-0.4197,0.9901
2022-10-06,0.0000,-0.3622,0.9792
2022-10-20,0.1156,0.0000,1.0035
2022-11-03,0.0511,0.0000,1.0494
2022-11-17,0.0000,-0.5827,0.9852
2022-12-01,0.1641,0.0000,0.9960
2022-12-15,0.0000,-0.4350,1.0131
2022-12-29,0.0000,-0.2988,1.0059
2023-01-12,0.4458,0.0000,1.0114
2023-01-26,0.5051,0.0000,1.0069
2023-02-09,0.1151,0.0000,0.9752
2023-02-23,0.0000,-0.1349,0.9788
2023-03-09,0.0000,-0.0260,0.9702
2023-03-23,0.0770,0.0000,0.9943
2023-04-06,0.0629,0.0000,1.0000
2023-04-20,0.1195,0.0000,0.9865
2023-05-04,0.0000,-0.1666,1.0059
2023-05-18,0.0000,-0.3892,0.9919
2023-06-01,0.0000,-0.4495,1.0560
2023-06-15,0.5106,0.0000,1.0104
2023-06-29,0.1994,0.0000,1.0027
2023-07-13,0.1489,0.0000,1.0032
2023-07-27,0.0000,-0.1392,1.0125
2023-08-10,0.2246,0.0000,0.9807
2023-08-24,0.0447,0.0000,0.9876
2023-09-07,0.1092,0.0000,1.0000
2023-09-21,0.2188,0.0000,1.0208
2023-10-05,0.0000,-0.3527,1.0100
2023-10-19,0.2528,0.0000,0.9919
2023-11-02,0.0000,-0.0036,1.0295
2023-11-16,0.0000,-0.0481,0.9842
2023-11-30,0.0772,0.0000,0.9801
2023-12-14,0.1048,0.0000,1.0245
2023-12-28,0.0000,-0.0888,1.0000
2024-01-14,0.0000,-0.0300,0.9976
2024-01-28,0.0000,-0.1942,1.0088
2024-02-11,0.0000,-0.3991,1.0000
2024-02-25,0.1192,0.0000,0.9997
2024-03-10,0.1132,0.0000,1.0234
2024-03-24,0.1250,0.0000,0.9914
2024-04-07,0.0000,-0.3552,0.9963
2024-04-21,0.0977,0.0000,1.0166
2024-05-05,0.2893,0.0000,1.0093
2024-05-19,0.4998,0.0000,1.0158
2024-06-02,0.3545,0.0000,1.0255
2024-06-16,0.3300,0.0000,0.9949
2024-06-30,0.4325,0.0000,1.0000
2024-07-14,0.0000,-0.0577,0.9780
2024-07-28,0.3473,0.0000,0.9958
2024-08-11,0.0008,0.0000,1.0017
2024-08-25,0.1878,0.0000,1.0118
2024-09-08,0.0722,0.0000,0.9829
2024-09-22,0.3217,0.0000,0.9946
2024-10-06,0.0000,-0.2089,1.0290
2024-10-20,0.3821,0.0000,0.9894
2024-11-03,0.1529,0.0000,1.0177
2024-11-17,0.4121,0.0000,1.0090
2024-12-01,0.1686,0.0000,1.0076
2024-12-15,0.0000,-0.1511,0.9839
2024-12-29,0.3732,0.0000,0.9852
2025-01-13,0.0000,-0.1206,1.0128
2025-01-27,0.0624,0.0000,0.9967
2025-02-10,0.0479,0.0000,0.9791
2025-02-13,0.0536,0.0000,1.0358


==> figures/data/exp_ndx.csv <==
date,long,short,gross
2014-01-01,0.0000,0.0000,0.0000
2014-01-15,0.6454,0.0000,1.0053
2014-01-29,0.0000,-0.0195,1.0181
2014-02-12,0.3870,0.0000,1.0153
2014-02-26,0.4096,0.0000,1.0004
2014-03-12,0.0000,-0.0863,0.9842
2014-03-26,0.0000,-0.1207,0.9933
2014-04-09,0.1111,0.0000,0.9728
2014-04-23,0.2174,0.0000,0.9999
2014-05-07,0.2544,0.0000,0.9837
2014-05-21,0.1541,0.0000,1.0090
2014-06-04,0.2691,0.0000,1.0047
2014-06-18,0.2834,0.0000,0.9964
2014-07-02,0.3303,0.0000,1.0030
2014-07-16,0.0000,-0.1488,0.9873
2014-07-30,0.0000,-0.1621,0.9806
2014-08-13,0.4424,0.0000,1.0016
2014-08-27,0.3116,0.0000,0.9991
2014-09-10,0.3704,0.0000,0.9980
2014-09-24,0.0130,0.0000,0.9866
2014-10-08,0.0464,0.0000,0.9871
2014-10-22,0.1269,0.0000,1.0148
2014-11-05,0.1566,0.0000,1.0060
2014-11-19,0.1527,0.0000,1.0007
2014-12-03,0.2778,0.0000,0.9992
2014-12-17,0.0000,-0.3051,1.0229
2015-01-01,0.3569,0.0000,1.0039
2015-01-15,0.0000,-0.2232,1.0089
2015-01-29,0.0706,0.0000,0.9969
2015-02-12,0.2811,0.0000,1.0061
2015-02-26,0.0953,0.0000,1.0131
2015-03-12,0.0000,-0.1966,0.9976
2015-03-26,0.2416,0.0000,1.0037
2015-04-09,0.1396,0.0000,1.0022
2015-04-23,0.0000,-0.0131,0.9969
2015-05-07,0.1093,0.0000,0.9978
2015-05-21,0.0826,0.0000,0.9997
2015-06-04,0.2516,0.0000,1.0033
2015-06-18,0.0000,-0.1910,0.9981
2015-07-02,0.0000,-0.0831,1.0000
2015-07-16,0.1241,0.0000,1.0009
2015-07-30,0.2002,0.0000,0.9987
2015-08-13,0.0271,0.0000,1.0001
2015-08-27,0.0000,-0.2028,1.0044
2015-09-10,0.2100,0.0000,1.0018
2015-09-24,0.0368,0.0000,0.9916
2015-10-08,0.2652,0.0000,0.9974
2015-10-22,0.1288,0.0000,1.0123
2015-11-05,0.2895,0.0000,1.0200
2015-11-19,0.0000,-0.0233,1.0043
2015-12-03,0.1725,0.0000,1.0127
2015-12-17,0.2846,0.0000,0.9923
2016-01-03,0.1870,0.0000,0.9823
2016-01-17,0.0000,-0.2366,1.0000
2016-01-31,0.0000,-0.2553,1.0019
2016-02-14,0.1256,0.0000,1.0000
2016-02-28,0.0983,0.0000,1.0078
2016-03-13,0.1870,0.0000,0.9992
2016-03-27,0.1702,0.0000,1.0017
2016-04-10,0.0000,-0.1440,0.9978
2016-04-24,0.0940,0.0000,0.9747
2016-05-08,0.1570,0.0000,0.9991
2016-05-22,0.0483,0.0000,1.0073
2016-06-05,0.1631,0.0000,1.0143
2016-06-19,0.0000,-0.0377,1.0039
2016-07-03,0.0000,-0.1105,1.0000
2016-07-17,0.0407,0.0000,1.0145
2016-07-31,0.0000,-0.0684,1.0012
2016-08-14,0.1007,0.0000,1.0096
2016-08-28,0.1759,0.0000,0.9986
2016-09-11,0.0673,0.0000,1.0175
2016-09-25,0.1624,0.0000,0.9905
2016-10-09,0.0000,-0.0340,1.0014
2016-10-23,0.0571,0.0000,1.0123
2016-11-06,0.0887,0.0000,1.0257
2016-11-20,0.0806,0.0000,1.0077
2016-12-04,0.3087,0.0000,1.0085
2016-12-18,0.1990,0.0000,1.0057
2017-01-01,0.2916,0.0000,1.0000
2017-01-15,0.3785,0.0000,1.0000
2017-01-29,0.0000,-0.0555,0.9938
2017-02-12,0.0000,-0.3237,1.0046
2017-02-26,0.0000,-0.3778,1.0018
2017-03-12,0.0000,-0.1209,1.0024
2017-03-26,0.0000,-0.1418,1.0039
2017-04-09,0.3502,0.0000,0.9968
2017-04-23,0.0000,-0.0725,1.0100
2017-05-07,0.4583,0.0000,1.0022
2017-05-21,0.1986,0.0000,1.0043
2017-06-04,0.3349,0.0000,1.0046
2017-06-18,0.4953,0.0000,1.0154
2017-07-02,0.4939,0.0000,0.9918
2017-07-16,0.1925,0.0000,0.9962
2017-07-30,0.4905,0.0000,0.9860
2017-08-13,0.1138,0.0000,1.0137
2017-08-27,0.1489,0.0000,1.0037
2017-09-10,0.1795,0.0000,1.0166
2017-09-24,0.0000,-0.4354,0.9851
2017-10-08,0.3084,0.0000,0.9973
2017-10-22,0.1429,0.0000,0.9949
2017-11-05,0.0000,-0.2055,1.0065
2017-11-19,0.5411,0.0000,1.0017
2017-12-03,0.0000,-0.0679,0.9822
2017-12-17,0.0000,-0.2421,1.0019
2018-01-01,0.1032,0.0000,1.0172
2018-01-15,0.0718,0.0000,1.0007
2018-01-29,0.1059,0.0000,0.9914
2018-02-12,0.0000,-0.1735,1.0132
2018-02-26,0.1006,0.0000,0.9921
2018-03-12,0.0240,0.0000,0.9925
2018-03-26,0.0000,-0.0819,0.9702
2018-04-09,0.1271,0.0000,1.0221
2018-04-23,0.2102,0.0000,0.9867
2018-05-07,0.0290,0.0000,1.0043
2018-05-21,0.0000,-0.0120,1.0016
2018-06-04,0.0000,-0.0197,1.0049
2018-06-18,0.0842,0.0000,0.9973
2018-07-02,0.1814,0.0000,0.9818
2018-07-16,0.0319,0.0000,1.0095
2018-07-30,0.0000,-0.0398,1.0007
2018-08-13,0.0495,0.0000,0.9985
2018-08-27,0.0921,0.0000,1.0003
2018-09-10,0.0064,0.0000,1.0082
2018-09-24,0.2306,0.0000,1.0024
2018-10-08,0.0000,-0.1035,0.9992
2018-10-22,0.1182,0.0000,1.0052
2018-11-05,0.1365,0.0000,1.0037
2018-11-19,0.0066,0.0000,0.9980
2018-12-03,0.1406,0.0000,0.9700
2018-12-17,0.0790,0.0000,1.0026
2019-01-01,0.0558,0.0000,1.0073
2019-01-15,0.0000,-0.4006,0.9993
2019-01-29,0.0000,-0.1705,1.0057
2019-02-12,0.1690,0.0000,0.9999
2019-02-26,0.0000,-0.3223,0.9947
2019-03-12,0.4137,0.0000,0.9933
2019-03-26,0.1669,0.0000,0.9900
2019-04-09,0.0000,-0.1574,1.0099
2019-04-23,0.0000,-0.3488,0.9972
2019-05-07,0.0000,-0.2274,1.0033
2019-05-21,0.5213,0.0000,0.9900
2019-06-04,0.0445,0.0000,1.0050
2019-06-18,0.1465,0.0000,1.0092
2019-07-02,0.0000,-0.0646,1.0070
2019-07-16,0.0313,0.0000,0.9995
2019-07-30,0.0000,-0.1127,0.9844
2019-08-13,0.2232,0.0000,0.9698
2019-08-27,0.0000,-0.0324,1.0091
2019-09-10,0.0000,-0.3532,1.0058
2019-09-24,0.0132,0.0000,1.0035
2019-10-08,0.3347,0.0000,1.0079
2019-10-22,0.0000,-0.1775,1.0049
2019-11-05,0.0000,-0.1433,0.9928
2019-11-19,0.0000,-0.0035,0.9951
2019-12-03,0.0000,-0.0489,1.0018
2019-12-17,0.0000,-0.1127,1.0029
2020-01-01,0.0000,-0.1597,1.0115
2020-01-15,0.5987,0.0000,1.0051
2020-01-29,0.2820,0.0000,1.0147
2020-02-12,0.4669,0.0000,1.0047
2020-02-26,0.0000,-0.1623,0.9734
2020-03-11,0.1338,0.0000,0.9093
2020-03-25,0.0000,-0.4912,1.0372
2020-04-08,0.9696,0.0000,1.0004
2020-04-22,0.2052,0.0000,0.9947
2020-05-06,0.1638,0.0000,1.0174
2020-05-20,0.6777,0.0000,0.9916
2020-06-03,0.2333,0.0000,0.9908
2020-06-17,0.5852,0.0000,1.0034
2020-07-01,0.5442,0.0000,1.0111
2020-07-15,0.5493,0.0000,0.9872
2020-07-29,0.5037,0.0000,1.0069
2020-08-12,0.3724,0.0000,1.0101
2020-08-26,0.6205,0.0000,0.9943
2020-09-09,0.2527,0.0000,0.9835
2020-09-23,0.2333,0.0000,0.9968
2020-10-07,0.7140,0.0000,1.0110
2020-10-21,0.5519,0.0000,0.9987
2020-11-04,0.3597,0.0000,1.0266
2020-11-18,0.6720,0.0000,1.0115
2020-12-02,0.5137,0.0000,1.0218
2020-12-16,0.5816,0.0000,1.0203
2020-12-30,0.2872,0.0000,1.0015
2021-01-14,0.4123,0.0000,0.9807
2021-01-28,0.0000,-0.0648,0.9901
2021-02-11,0.5106,0.0000,1.0062
2021-02-25,0.4564,0.0000,1.0228
2021-03-11,0.0000,-0.1115,0.9894
2021-03-25,0.2231,0.0000,1.0160
2021-04-08,0.4536,0.0000,1.0116
2021-04-22,0.3783,0.0000,1.0196
2021-05-06,0.0000,-0.0584,1.0130
2021-05-20,0.3496,0.0000,0.9970
2021-06-03,0.4264,0.0000,1.0202
2021-06-17,0.3497,0.0000,0.9961
2021-07-01,0.0000,-0.3388,1.0049
2021-07-15,0.4067,0.0000,0.9854
2021-07-29,0.0000,-0.0185,0.9944
2021-08-12,0.2966,0.0000,1.0043
2021-08-26,0.3707,0.0000,1.0156
2021-09-09,0.4273,0.0000,0.9987
2021-09-23,0.5271,0.0000,0.9966
2021-10-07,0.0000,-0.0966,0.9951
2021-10-21,0.2427,0.0000,0.9926
2021-11-04,0.1824,0.0000,0.9998
2021-11-18,0.0562,0.0000,1.0060
2021-12-02,0.0000,-0.1198,0.9713
2021-12-16,0.2894,0.0000,1.0170
2021-12-30,0.4263,0.0000,0.9923
2022-01-13,0.0000,-0.0098,1.0150
2022-01-27,0.0000,-0.2290,1.0339
2022-02-10,0.0000,-0.2563,0.9631
2022-02-24,0.0000,-0.1449,1.0042
2022-03-10,0.0000,-0.1502,0.9597
2022-03-24,0.0000,-0.3429,0.9860
2022-04-07,0.0000,-0.1058,0.9835
2022-04-21,0.0000,-0.0059,0.9766
2022-05-05,0.0000,-0.0923,0.9653
2022-05-19,0.1659,0.0000,1.0046
2022-06-02,0.0000,-0.2397,0.9698
2022-06-16,0.0000,-0.5386,1.0391
2022-06-30,0.0000,-0.4800,1.0071
2022-07-14,0.0000,-0.1801,1.0266
2022-07-28,0.0000,-0.2976,1.0205
2022-08-11,0.0000,-0.1783,1.0308
2022-08-25,0.0000,-0.4309,0.9560
2022-09-08,0.0000,-0.1095,1.0378
2022-09-22,0.0000,-0.4837,0.9870
2022-10-06,0.0000,-0.3042,0.9530
2022-10-20,0.0000,-0.0885,1.0236
2022-11-03,0.0000,-0.3522,1.0173
2022-11-17,0.0000,-0.2790,0.9895
2022-12-01,0.0000,-0.1092,0.9954
2022-12-15,0.0000,-0.2456,0.9879
2022-12-29,0.0000,-0.0603,1.0034
2023-01-12,0.0848,0.0000,1.0150
2023-01-26,0.3009,0.0000,1.0238
2023-02-09,0.2157,0.0000,0.9768
2023-02-23,0.2867,0.0000,0.9798
2023-03-09,0.0000,-0.0570,0.9770
2023-03-23,0.2797,0.0000,0.9916
2023-04-06,0.3514,0.0000,1.0000
2023-04-20,0.5072,0.0000,1.0058
2023-05-04,0.0300,0.0000,1.0197
2023-05-18,0.3939,0.0000,0.9910
2023-06-01,0.3296,0.0000,1.0109
2023-06-15,0.0631,0.0000,0.9984
2023-06-29,0.2839,0.0000,1.0130
2023-07-13,0.2918,0.0000,0.9975
2023-07-27,0.2405,0.0000,1.0197
2023-08-10,0.0065,0.0000,0.9890
2023-08-24,0.3133,0.0000,1.0113
2023-09-07,0.2547,0.0000,0.9966
2023-09-21,0.2300,0.0000,1.0021
2023-10-05,0.4598,0.0000,1.0302
2023-10-19,0.3249,0.0000,0.9824
2023-11-02,0.2598,0.0000,1.0270
2023-11-16,0.1708,0.0000,1.0064
2023-11-30,0.1587,0.0000,1.0099
2023-12-14,0.0000,-0.2724,1.0021
2023-12-28,0.0526,0.0000,0.9910
2024-01-14,0.0000,-0.0817,1.0000
2024-01-28,0.0000,-0.3366,1.0296
2024-02-11,0.0793,0.0000,1.0210
2024-02-25,0.3831,0.0000,1.0262
2024-03-10,0.1163,0.0000,0.9936
2024-03-24,0.4626,0.0000,1.0243
2024-04-07,0.3999,0.0000,1.0140
2024-04-21,0.0549,0.0000,1.0219
2024-05-05,0.1260,0.0000,1.0245
2024-05-19,0.1705,0.0000,1.0135
2024-06-02,0.0987,0.0000,1.0052
2024-06-16,0.3071,0.0000,1.0113
2024-06-30,0.0000,-0.0813,1.0072
2024-07-14,0.0000,-0.0327,1.0063
2024-07-28,0.1485,0.0000,1.0030
2024-08-11,0.0000,-0.2176,0.9990
2024-08-25,0.0000,-0.4014,0.9826
2024-09-08,0.0629,0.0000,1.0210
2024-09-22,0.0000,-0.0737,1.0111
2024-10-06,0.0000,-0.1501,0.9922
2024-10-20,0.1010,0.0000,1.0071
2024-11-03,0.0834,0.0000,0.9953
2024-11-17,0.0000,-0.1998,1.0113
2024-12-01,0.0000,-0.0337,1.0086
2024-12-15,0.2121,0.0000,1.0100
2024-12-29,0.0000,-0.0176,0.9819
2025-01-13,0.0000,-0.3820,1.0046
2025-01-27,0.3386,0.0000,1.0180
2025-02-10,0.3623,0.0000,0.9886
2025-02-13,0.3669,0.0000,1.0055


==> figures/data/exp_sse.csv <==
date,long,short,gross
2014-01-02,0.0000,0.0000,0.0000
2014-01-16,0.0000,-0.9941,1.0055
2014-01-30,0.1731,0.0000,0.9996
2014-02-13,0.5034,0.0000,0.9825
2014-02-27,0.5678,0.0000,0.9940
2014-03-13,0.8919,0.0000,0.9972
2014-03-27,0.8317,0.0000,0.9979
2014-04-10,0.2220,0.0000,1.0033
2014-04-24,0.5547,0.0000,0.9991
2014-05-08,0.0000,-0.3333,1.0057
2014-05-22,0.7218,0.0000,1.0050
2014-06-05,0.7261,0.0000,1.0042
2014-06-19,0.6925,0.0000,0.9854
2014-07-03,0.0277,0.0000,1.0041
2014-07-17,0.2529,0.0000,0.9949
2014-07-31,0.0000,-0.0744,1.0103
2014-08-14,0.4664,0.0000,0.9771
2014-08-28,0.3413,0.0000,0.9809
2014-09-11,0.6109,0.0000,0.9880
2014-09-25,0.6017,0.0000,0.9997
2014-10-09,0.4635,0.0000,1.0021
2014-10-23,0.0000,-0.4801,0.9753
2014-11-06,0.5885,0.0000,1.0014
2014-11-20,0.2708,0.0000,1.0052
2014-12-04,0.5321,0.0000,1.0159
2014-12-18,0.0000,-0.5737,0.9943
2015-01-02,0.0000,0.0000,0.0000
2015-01-16,0.3513,0.0000,1.0097
2015-01-30,0.8762,0.0000,0.9959
2015-02-13,0.0000,-0.1667,1.0217
2015-02-27,0.9621,0.0000,1.0075
2015-03-13,0.7516,0.0000,1.0252
2015-03-27,0.6509,0.0000,1.0045
2015-04-10,0.7639,0.0000,1.0087
2015-04-24,0.2975,0.0000,1.0220
2015-05-08,0.5128,0.0000,1.0043
2015-05-22,0.5803,0.0000,1.0238
2015-06-05,0.4179,0.0000,1.0061
2015-06-19,0.8585,0.0000,0.9388
2015-07-03,0.1388,0.0000,0.9161
2015-07-17,0.0000,-0.6497,1.0261
2015-07-31,0.1955,0.0000,0.9797
2015-08-14,0.3521,0.0000,1.0270
2015-08-28,0.3644,0.0000,1.0660
2015-09-11,0.0000,-0.5291,1.0304
2015-09-25,0.3835,0.0000,0.9646
2015-10-09,0.0000,-0.6259,1.0144
2015-10-23,0.6018,0.0000,1.0202
2015-11-06,0.5457,0.0000,1.0137
2015-11-20,0.1198,0.0000,1.0460
2015-12-04,0.0080,0.0000,0.9926
2015-12-18,0.0000,-0.1830,1.0045
2016-01-04,0.8021,0.0000,0.9027
2016-01-18,0.0000,-0.0742,1.0233
2016-02-01,0.0000,-0.0350,0.9704
2016-02-15,0.0000,-0.0040,1.0037
2016-02-29,0.0000,-0.1729,0.9404
2016-03-14,0.0000,-0.1233,1.0318
2016-03-28,0.0000,-0.1230,0.9915
2016-04-11,0.0000,-0.2727,1.0203
2016-04-25,0.0000,-0.1921,0.9958
2016-05-09,0.0000,-0.1458,0.9419
2016-05-23,0.0000,-0.0163,1.0100
2016-06-06,0.0000,-0.3141,1.0046
2016-06-20,0.0000,-0.0805,0.9880
2016-07-04,0.0552,0.0000,1.0112
2016-07-18,0.0000,-0.2916,1.0194
2016-08-01,0.0000,-0.5240,0.9778
2016-08-15,0.0915,0.0000,1.0144
2016-08-29,0.0000,-0.1683,0.9871
2016-09-12,0.0000,-0.1723,0.9776
2016-09-26,0.0000,-0.1714,0.9869
2016-10-10,0.0000,-0.1944,1.0168
2016-10-24,0.0000,-0.0711,1.0021
2016-11-07,0.0000,-0.1286,0.9980
2016-11-21,0.0000,-0.2307,0.9929
2016-12-05,0.0000,-0.1051,0.9956
2016-12-19,0.0000,-0.1743,1.0070
2017-01-02,0.0000,0.0000,0.0000
2017-01-16,0.0000,-0.3171,0.9589
2017-01-30,0.0000,0.0000,0.0000
2017-02-13,0.0000,-0.1870,1.0020
2017-02-27,0.0000,-0.0707,0.9987
2017-03-13,0.0000,-0.5466,1.0077
2017-03-27,0.0000,-0.4583,1.0017
2017-04-10,0.0000,-0.6160,1.0093
2017-04-24,0.0000,-0.3503,0.9487
2017-05-08,0.0000,-0.3361,0.9682
2017-05-22,0.0000,-0.5938,0.9672
2017-06-05,0.0000,-0.4789,1.0021
2017-06-19,0.1443,0.0000,1.0003
2017-07-03,0.0000,-0.6415,1.0046
2017-07-17,0.0649,0.0000,0.9569
2017-07-31,0.0000,-0.3762,1.0091
2017-08-14,0.0000,-0.2321,1.0250
2017-08-28,0.0000,-0.3920,1.0053
2017-09-11,0.0457,0.0000,0.9980
2017-09-25,0.0000,-0.3711,0.9889
2017-10-09,0.0000,-0.4178,1.0103
2017-10-23,0.2970,0.0000,1.0012
2017-11-06,0.0000,-0.5917,1.0104
2017-11-20,0.0000,-0.2064,0.9901
2017-12-04,0.0000,-0.5840,0.9868
2017-12-18,0.0000,-0.1476,0.9825
2018-01-02,0.0000,-0.2459,0.9976
2018-01-16,0.0000,-0.6001,1.0113
2018-01-30,0.0000,-0.5650,0.9941
2018-02-13,0.0000,-0.6089,1.0318
2018-02-27,0.0000,-0.0041,1.0125
2018-03-13,0.2062,0.0000,1.0046
2018-03-27,0.0000,-0.6261,1.0283
2018-04-10,0.0000,-0.6026,1.0065
2018-04-24,0.0000,-0.6391,1.0071
2018-05-08,0.0000,-0.5840,1.0010
2018-05-22,0.0000,-0.7706,0.9943
2018-06-05,0.0000,-0.6014,1.0005
2018-06-19,0.0000,-0.5554,0.9713
2018-07-03,0.0000,-0.5737,1.0095
2018-07-17,0.0000,-0.6822,1.0014
2018-07-31,0.0000,-0.6269,1.0053
2018-08-14,0.0000,-0.5775,1.0030
2018-08-28,0.0000,-0.7689,0.9894
2018-09-11,0.0000,-0.5862,0.9972
2018-09-25,0.0000,-0.5657,0.9931
2018-10-09,0.0000,-0.5716,1.0057
2018-10-23,0.0000,-0.8208,1.0559
2018-11-06,0.0000,-0.6101,0.9929
2018-11-20,0.0000,-0.7635,1.1976
2018-12-04,0.0000,-0.6858,1.0180
2018-12-18,0.0000,-0.4296,1.0081
2019-01-02,0.0000,-0.2355,1.0070
2019-01-16,0.0000,-0.1104,0.9950
2019-01-30,0.2104,0.0000,0.9761
2019-02-13,0.0000,-0.2094,1.0405
2019-02-27,0.4566,0.0000,1.1008
2019-03-13,0.3701,0.0000,1.0049
2019-03-27,0.0000,-0.0784,0.9964
2019-04-10,0.3419,0.0000,0.9926
2019-04-24,0.3638,0.0000,0.9790
2019-05-08,0.0000,-0.1204,1.0114
2019-05-22,0.2748,0.0000,0.9937
2019-06-05,0.3485,0.0000,1.0013
2019-06-19,0.0000,-0.2038,1.0099
2019-07-03,0.3795,0.0000,0.9921
2019-07-17,0.0000,-0.2122,1.0030
2019-07-31,0.0000,-0.0936,0.9956
2019-08-14,0.0000,-0.0123,1.0015
2019-08-28,0.3492,0.0000,0.9942
2019-09-11,0.4746,0.0000,0.9985
2019-09-25,0.2129,0.0000,0.9818
2019-10-09,0.0000,-0.1060,1.0069
2019-10-23,0.0000,-0.1425,0.9943
2019-11-06,0.3346,0.0000,0.9935
2019-11-20,0.0000,-0.0824,0.9979
2019-12-04,0.2320,0.0000,1.0008
2019-12-18,0.2999,0.0000,1.0025
2020-01-02,0.2370,0.0000,1.0139
2020-01-16,0.1480,0.0000,1.0011
2020-01-30,0.0000,0.0000,0.0000
2020-02-13,0.2340,0.0000,0.9765
2020-02-27,0.0097,0.0000,0.9847
2020-03-12,0.0000,-0.0145,0.9717
2020-03-26,0.0197,0.0000,0.9931
2020-04-09,0.0000,-0.0180,1.0133
2020-04-23,0.0000,-0.2169,1.0249
2020-05-07,0.0045,0.0000,0.9929
2020-05-21,0.0095,0.0000,0.9761
2020-06-04,0.0000,-0.0160,1.0169
2020-06-18,0.0000,-0.0882,0.9963
2020-07-02,0.3862,0.0000,1.0384
2020-07-16,0.0828,0.0000,0.9632
2020-07-30,0.3070,0.0000,0.9829
2020-08-13,0.0000,-0.0158,1.0237
2020-08-27,0.0000,-0.0059,1.0307
2020-09-10,0.1475,0.0000,0.9729
2020-09-24,0.1887,0.0000,0.9722
2020-10-08,0.0000,0.0000,0.0000
2020-10-22,0.0000,-0.0675,0.9892
2020-11-05,0.0000,-0.0255,1.0148
2020-11-19,0.2504,0.0000,1.0197
2020-12-03,0.0000,-0.0108,1.0056
2020-12-17,0.0124,0.0000,0.9985
2020-12-31,0.0000,-0.0396,1.0127
2021-01-15,0.6713,0.0000,1.0208
2021-01-29,0.3969,0.0000,0.9805
2021-02-12,0.0000,0.0000,0.0000
2021-02-26,0.4625,0.0000,1.0076
2021-03-12,0.3696,0.0000,0.9914
2021-03-26,0.3944,0.0000,1.0107
2021-04-09,0.4335,0.0000,1.0096
2021-04-23,0.4064,0.0000,0.9846
2021-05-07,0.3971,0.0000,0.9974
2021-05-21,0.4409,0.0000,1.0221
2021-06-04,0.5834,0.0000,0.9855
2021-06-18,0.4168,0.0000,1.0050
2021-07-02,0.4178,0.0000,0.9941
2021-07-16,0.4060,0.0000,1.0132
2021-07-30,0.3881,0.0000,0.9885
2021-08-13,0.4296,0.0000,1.0106
2021-08-27,0.4971,0.0000,1.0085
2021-09-10,0.4401,0.0000,1.0090
2021-09-24,0.3614,0.0000,0.9889
2021-10-08,0.5250,0.0000,0.9845
2021-10-22,0.7323,0.0000,0.9874
2021-11-05,0.4881,0.0000,0.9834
2021-11-19,0.5146,0.0000,0.9997
2021-12-03,0.3820,0.0000,0.9975
2021-12-17,0.5629,0.0000,0.9834
2021-12-31,0.0000,-0.1554,1.0152
2022-01-14,0.2078,0.0000,1.0071
2022-01-28,0.1354,0.0000,1.0153
2022-02-11,0.0000,-0.0196,0.9890
2022-02-25,0.1455,0.0000,0.9934
2022-03-11,0.1893,0.0000,1.0079
2022-03-25,0.1586,0.0000,1.0091
2022-04-08,0.1523,0.0000,1.0052
2022-04-22,0.1276,0.0000,0.9913
2022-05-06,0.0000,-0.0285,0.9726
2022-05-20,0.1344,0.0000,1.0084
2022-06-03,0.0000,0.0000,0.0000
2022-06-17,0.1341,0.0000,1.0041
2022-07-01,0.1124,0.0000,1.0273
2022-07-15,0.0294,0.0000,0.9562
2022-07-29,0.1296,0.0000,0.9928
2022-08-12,0.0771,0.0000,1.0080
2022-08-26,0.0310,0.0000,1.0011
2022-09-09,0.1869,0.0000,1.0157
2022-09-23,0.1745,0.0000,0.9821
2022-10-07,0.0000,0.0000,0.0000
2022-10-21,0.1947,0.0000,0.9935
2022-11-04,0.0000,-0.0169,1.0171
2022-11-18,0.1993,0.0000,0.9619
2022-12-02,0.1172,0.0000,1.0171
2022-12-16,0.1283,0.0000,0.9924
2022-12-30,0.0682,0.0000,1.0109
2023-01-13,0.2059,0.0000,1.0083
2023-01-27,0.0000,0.0000,0.0000
2023-02-10,0.0125,0.0000,0.9976
2023-02-24,0.0019,0.0000,1.0101
2023-03-10,0.0000,-0.0530,0.9878
2023-03-24,0.1499,0.0000,1.0153
2023-04-07,0.1086,0.0000,1.0137
2023-04-21,0.1485,0.0000,0.9696
2023-05-05,0.0000,-0.0236,1.0008
2023-05-19,0.0000,-0.1603,0.9922
2023-06-02,0.1910,0.0000,1.0051
2023-06-16,0.0599,0.0000,1.0049
2023-06-30,0.0000,-0.1412,1.0169
2023-07-14,0.1747,0.0000,1.0025
2023-07-28,0.0000,-0.2064,1.0006
2023-08-11,0.0452,0.0000,0.9841
2023-08-25,0.2294,0.0000,1.0014
2023-09-08,0.1597,0.0000,0.9877
2023-09-22,0.0000,-0.0115,1.0051
2023-10-06,0.0000,0.0000,0.0000
2023-10-20,0.0125,0.0000,0.9881
2023-11-03,0.0000,-0.0288,1.0106
2023-11-17,0.2750,0.0000,1.0053
2023-12-01,0.0717,0.0000,1.0113
2023-12-15,0.2772,0.0000,0.9936
2023-12-29,0.0162,0.0000,1.0075
2024-01-15,0.0000,-0.8856,1.0036
2024-01-29,0.0000,-0.9494,0.9760
2024-02-12,0.0000,0.0000,0.0000
2024-02-26,0.8460,0.0000,1.0154
2024-03-11,0.8417,0.0000,1.0154
2024-03-25,0.9376,0.0000,0.9940
2024-04-08,0.0000,-0.8162,0.9596
2024-04-22,0.0000,-0.8999,0.9772
2024-05-06,0.0000,-0.3875,1.0116
2024-05-20,0.0000,-0.8655,0.9892
2024-06-03,0.0000,-0.8677,0.9688
2024-06-17,0.0000,-0.3958,0.9832
2024-07-01,0.0000,-0.8681,1.0156
2024-07-15,0.0000,-0.9576,0.9862
2024-07-29,0.0000,-0.8822,1.0079
2024-08-12,0.7828,0.0000,0.9895
2024-08-26,0.0000,-0.9060,1.0099
2024-09-09,0.9131,0.0000,1.0049
2024-09-23,0.0000,-1.0227,1.0240
2024-10-07,0.0000,0.0000,0.0000
2024-10-21,0.7579,0.0000,0.9982
2024-11-04,0.7149,0.0000,0.9422
2024-11-18,0.0000,-0.6071,0.9759
2024-12-02,0.0000,-0.7931,1.0424
2024-12-16,0.8380,0.0000,1.0448
2024-12-30,0.0000,-0.8561,0.9832
2025-01-14,0.0000,-0.4303,1.0443
2025-01-22,0.0000,-0.2521,0.7994


==> figures/data/pnl_dji.csv <==
date,azb,index,mxsharpe,decorr
2014-01-01,0.0000,,0.0000,0.0000
2014-01-15,-0.0011,-0.0032,-0.0031,0.0020
2014-01-29,0.0197,-0.0377,-0.0130,0.0093
2014-02-12,0.0328,-0.0269,-0.0095,0.0079
2014-02-26,0.0283,-0.0120,-0.0003,-0.0025
2014-03-12,0.0448,-0.0219,-0.0025,-0.0055
2014-03-26,0.0257,-0.0125,0.0016,-0.0164
2014-04-09,0.0410,-0.0182,0.0049,-0.0109
2014-04-23,0.0377,0.0019,0.0140,0.0137
2014-05-07,0.0541,0.0049,0.0090,0.0116
2014-05-21,0.0671,0.0044,0.0128,0.0080
2014-06-04,0.0602,0.0222,0.0165,0.0211
2014-06-18,0.0749,0.0274,0.0139,0.0328
2014-07-02,0.0866,0.0363,0.0115,0.0410
2014-07-16,0.0807,0.0308,0.0096,0.0343
2014-07-30,0.1192,0.0057,-0.0012,0.0417
2014-08-13,0.1389,0.0148,-0.0090,0.0597
2014-08-27,0.1251,0.0370,-0.0039,0.0473
2014-09-10,0.1134,0.0352,0.0017,0.0487
2014-09-24,0.1239,0.0289,-0.0004,0.0289
2014-10-08,0.1338,0.0115,0.0022,0.0187
2014-10-22,0.1268,0.0126,0.0003,0.0000
2014-11-05,0.1557,0.0658,0.0036,0.0049
2014-11-19,0.1633,0.0758,-0.0044,-0.0049
2014-12-03,0.1544,0.0868,-0.0075,0.0086
2014-12-17,0.1530,0.0794,0.0019,0.0207
2015-01-01,0.1555,0.0828,0.0015,0.0275
2015-01-15,0.1332,0.0632,-0.0139,-0.0000
2015-01-29,0.1232,0.0422,-0.0171,0.0021
2015-02-12,0.1001,0.0941,-0.0098,0.0105
2015-02-26,0.1008,0.1010,-0.0111,0.0220
2015-03-12,0.1156,0.0777,-0.0192,0.0093
2015-03-26,0.0987,0.0755,-0.0248,0.0121
2015-04-09,0.1107,0.0964,-0.0229,0.0069
2015-04-23,0.0958,0.0978,-0.0346,0.0045
2015-05-07,0.0987,0.1045,-0.0406,0.0299
2015-05-21,0.0954,0.1070,-0.0418,0.0273
2015-06-04,0.0788,0.0838,-0.0401,0.0365
2015-06-18,0.0752,0.0939,-0.0345,0.0587
2015-07-02,0.0587,0.0765,-0.0242,0.0592
2015-07-16,0.0702,0.0981,-0.0113,0.0660
2015-07-30,0.0752,0.0741,-0.0278,0.0765
2015-08-13,0.1006,0.0612,-0.0259,0.0859
2015-08-27,0.0784,0.0105,-0.0277,0.0763
2015-09-10,0.1019,-0.0022,-0.0278,0.0853
2015-09-24,0.1056,-0.0094,-0.0413,0.1132
2015-10-08,0.1203,0.0373,-0.0347,0.0963
2015-10-22,0.1242,0.0714,-0.0336,0.1154
2015-11-05,0.1570,0.0875,-0.0274,0.1233
2015-11-19,0.1860,0.0822,-0.0198,0.1197
2015-12-03,0.2098,0.0836,-0.0145,0.1553
2015-12-17,0.2175,0.0400,-0.0289,0.1726
2016-01-03,0.1828,0.0412,-0.0226,0.1594
2016-01-17,0.1943,-0.0293,-0.0346,0.1660
2016-01-31,0.2005,-0.0013,-0.0221,0.1782
2016-02-14,0.2022,-0.0301,-0.0288,0.1794
2016-02-28,0.2167,0.0028,-0.0208,0.1922
2016-03-13,0.2447,0.0461,-0.0129,0.1933
2016-03-27,0.2557,0.0647,-0.0105,0.2053
2016-04-10,0.2531,0.0660,0.0007,0.2286
2016-04-24,0.2464,0.0915,0.0120,0.2195
2016-05-08,0.2573,0.0750,0.0125,0.2238
2016-05-22,0.2810,0.0621,0.0010,0.2176
2016-06-05,0.2971,0.0881,0.0014,0.2192
2016-06-19,0.3101,0.0810,0.0007,0.2012
2016-07-03,0.3081,0.0898,0.0067,0.1917
2016-07-17,0.2940,0.1253,0.0017,0.1871
2016-07-31,0.3153,0.1175,0.0064,0.1991
2016-08-14,0.3318,0.1315,0.0015,0.2142
2016-08-28,0.3054,0.1234,-0.0080,0.1922
2016-09-11,0.2979,0.1126,-0.0024,0.1778
2016-09-25,0.3199,0.0987,-0.0088,0.1847
2016-10-09,0.3444,0.1129,-0.0037,0.1513
2016-10-23,0.3384,0.1064,0.0023,0.1408
2016-11-06,0.3827,0.1087,0.0070,0.1353
2016-11-20,0.4143,0.1510,0.0073,0.1493
2016-12-04,0.4369,0.1667,0.0062,0.1549
2016-12-18,0.4421,0.2072,0.0093,0.1446
2017-01-01,0.4232,0.1999,0.0107,0.1342
2017-01-15,0.4430,0.2074,0.0144,0.1251
2017-01-29,0.4792,0.2126,0.0231,0.1425
2017-02-12,0.5017,0.2394,0.0315,0.1301
2017-02-26,0.4898,0.2652,0.0429,0.1195
2017-03-12,0.5149,0.2679,0.0421,0.1189
2017-03-26,0.5079,0.2478,0.0364,0.1115
2017-04-09,0.4758,0.2543,0.0270,0.1024
2017-04-23,0.4870,0.2607,0.0237,0.0796
2017-05-07,0.4466,0.2758,0.0148,0.0731
2017-05-21,0.4535,0.2687,0.0080,0.0605
2017-06-04,0.4772,0.2862,0.0217,0.0717
2017-06-18,0.5015,0.3072,0.0274,0.0751
2017-07-02,0.5536,0.3041,0.0275,0.0688
2017-07-16,0.5710,0.3133,0.0286,0.0729
2017-07-30,0.5603,0.3292,0.0283,0.0618
2017-08-13,0.5766,0.3354,0.0292,0.0718
2017-08-27,0.5931,0.3241,0.0345,0.0665
2017-09-10,0.5892,0.3392,0.0303,0.0697
2017-09-24,0.5652,0.3537,0.0287,0.0451
2017-10-08,0.5656,0.3820,0.0277,0.0450
2017-10-22,0.5606,0.4131,0.0313,0.0146
2017-11-05,0.5600,0.4298,0.0528,-0.0205
2017-11-19,0.5618,0.4226,0.0649,-0.0290
2017-12-03,0.5828,0.4748,0.0885,-0.0471
2017-12-17,0.5999,0.5053,0.0854,-0.0486
2018-01-01,0.6299,0.5072,0.0764,-0.0181
2018-01-15,0.6292,0.5661,0.0940,-0.0343
2018-01-29,0.6511,0.5833,0.0912,-0.0463
2018-02-12,0.6221,0.4961,0.0780,-0.0440
2018-02-26,0.6303,0.5428,0.0774,-0.0390
2018-03-12,0.6072,0.5183,0.0814,-0.0425
2018-03-26,0.5939,0.4486,0.0684,-0.0454
2018-04-09,0.6190,0.4820,0.0723,-0.0359
2018-04-23,0.6068,0.4587,0.0883,-0.0278
2018-05-07,0.6380,0.4791,0.0938,-0.0432
2018-05-21,0.6744,0.5079,0.0922,-0.0441
2018-06-04,0.6889,0.5058,0.0859,-0.0423
2018-06-18,0.6889,0.4997,0.0938,-0.0563
2018-07-02,0.6758,0.4678,0.0818,-0.0498
2018-07-16,0.6696,0.5252,0.1034,-0.0610
2018-07-30,0.6747,0.5431,0.0985,-0.0438
2018-08-13,0.6627,0.5361,0.0987,-0.0374
2018-08-27,0.6688,0.5825,0.0989,-0.0330
2018-09-10,0.6606,0.5769,0.1050,-0.0375
2018-09-24,0.6781,0.6085,0.1189,-0.0351
2018-10-08,0.6518,0.6048,0.1213,-0.0599
2018-10-22,0.6618,0.5295,0.1055,-0.0703
2018-11-05,0.6849,0.5565,0.1055,-0.0594
2018-11-19,0.6696,0.4855,0.0908,-0.0840
2018-12-03,0.7020,0.5196,0.0875,-0.0653
2018-12-17,0.7297,0.4375,0.0666,-0.0833
2019-01-01,0.7460,0.4175,0.0714,-0.0644
2019-01-15,0.7283,0.4698,0.0769,-0.0703
2019-01-29,0.7407,0.5188,0.0853,-0.0515
2019-02-12,0.7200,0.5509,0.1006,-0.0419
2019-02-26,0.7189,0.5777,0.1076,-0.0569
2019-03-12,0.7018,0.5606,0.1045,-0.0293
2019-03-26,0.7097,0.5559,0.1110,0.0013
2019-04-09,0.7038,0.5882,0.1201,0.0089
2019-04-23,0.7163,0.6149,0.1277,0.0137
2019-05-07,0.7357,0.5766,0.1222,0.0213
2019-05-21,0.7284,0.5651,0.1302,0.0164
2019-06-04,0.7424,0.5507,0.1394,0.0428
2019-06-18,0.7436,0.6092,0.1336,0.0435
2019-07-02,0.7466,0.6373,0.1524,0.0522
2019-07-16,0.7475,0.6527,0.1609,0.0500
2019-07-30,0.7389,0.6311,0.1549,0.0508
2019-08-13,0.7304,0.5470,0.1460,0.0429
2019-08-27,0.7531,0.5808,0.1422,0.0711
2019-09-10,0.7797,0.6477,0.1567,0.0776
2019-09-24,0.7840,0.6376,0.1635,0.1020
2019-10-08,0.8018,0.5996,0.1548,0.1125
2019-10-22,0.8257,0.6293,0.1441,0.1112
2019-11-05,0.8443,0.6693,0.1525,0.1151
2019-11-19,0.8144,0.6892,0.1549,0.1157
2019-12-03,0.8178,0.6788,0.1636,0.1251
2019-12-17,0.8467,0.7146,0.1770,0.1278
2020-01-01,0.8593,0.7528,0.1984,0.1314
2020-01-15,0.8642,0.7788,0.2044,0.1187
2020-01-29,0.8622,0.7522,0.2054,0.1152
2020-02-12,0.8740,0.7865,0.2168,0.1473
2020-02-26,0.8621,0.5645,0.1731,0.1482
2020-03-11,0.8683,0.2872,0.1258,0.1439
2020-03-25,0.8761,0.3693,0.1596,0.1546
2020-04-08,0.8849,0.4402,0.1694,0.1812
2020-04-22,0.8979,0.4278,0.1720,0.1658
2020-05-06,0.9254,0.4497,0.1762,0.1682
2020-05-20,0.9299,0.4860,0.1893,0.1636
2020-06-03,0.9484,0.5957,0.2043,0.1406
2020-06-17,0.9484,0.5835,0.2128,0.1564
2020-07-01,0.9324,0.5681,0.2102,0.1606
2020-07-15,0.9404,0.6232,0.2193,0.1646
2020-07-29,0.9538,0.5977,0.2119,0.1571
2020-08-12,0.9701,0.6938,0.2331,0.1654
2020-08-26,0.9757,0.7300,0.2341,0.1593
2020-09-09,0.9738,0.6718,0.2303,0.1602
2020-09-23,0.9559,0.6281,0.2187,0.1459
2020-10-07,0.9639,0.7259,0.2361,0.1274
2020-10-21,0.9963,0.7221,0.2449,0.1483
2020-11-04,0.9978,0.7238,0.2561,0.1410
2020-11-18,1.0058,0.7901,0.2703,0.1443
2020-12-02,1.0364,0.8196,0.2726,0.1429
2020-12-16,1.0448,0.8399,0.2772,0.1351
2020-12-30,1.0554,0.8583,0.2869,0.1259
2021-01-14,1.0416,0.8709,0.2909,0.1335
2021-01-28,1.0586,0.8204,0.2863,0.1277
2021-02-11,1.0921,0.9100,0.3115,0.1216
2021-02-25,1.0949,0.8781,0.2939,0.1196
2021-03-11,1.1238,0.9902,0.3154,0.1324
2021-03-25,1.1468,1.0081,0.3201,0.1388
2021-04-08,1.1074,1.0523,0.3251,0.1401
2021-04-22,1.1366,1.0670,0.3321,0.1274
2021-05-06,1.1201,1.1116,0.3351,0.1016
2021-05-20,1.1311,1.0770,0.3268,0.1118
2021-06-03,1.1459,1.1103,0.3311,0.1209
2021-06-17,1.1429,1.0213,0.3287,0.1151
2021-07-01,1.1465,1.1121,0.3379,0.1165
2021-07-15,1.1451,1.1061,0.3365,0.1229
2021-07-29,1.1431,1.1212,0.3469,0.1295
2021-08-12,1.1424,1.1564,0.3582,0.1370
2021-08-26,1.1351,1.1528,0.3494,0.1244
2021-09-09,1.1363,1.1013,0.3413,0.1419
2021-09-23,1.1440,1.1128,0.3312,0.1170
2021-10-07,1.1457,1.1097,0.3367,0.1239
2021-10-21,1.1591,1.1662,0.3518,0.1244
2021-11-04,1.1522,1.2057,0.3556,0.1308
2021-11-18,1.1586,1.1616,0.3407,0.1536
2021-12-02,1.1747,1.0996,0.3306,0.1708
2021-12-16,1.2093,1.1473,0.3346,0.1470
2021-12-30,1.1958,1.2063,0.3388,0.1150
2022-01-13,1.2128,1.1804,0.3353,0.1219
2022-01-27,1.2192,1.1084,0.3302,0.1022
2022-02-10,1.1909,1.1092,0.3275,0.0967
2022-02-24,1.1834,1.0679,0.3141,0.1047
2022-03-10,1.1683,1.0003,0.2963,0.0761
2022-03-24,1.1883,1.1167,0.3265,0.0379
2022-04-07,1.2186,1.1081,0.3184,0.0374
2022-04-21,1.2428,1.0529,0.3016,0.0347
2022-05-05,1.2496,0.9975,0.2965,0.0279
2022-05-19,1.2737,0.8981,0.2802,0.0263
2022-06-02,1.2907,0.9976,0.3066,0.0086
2022-06-16,1.2908,0.8147,0.2760,-0.0143
2022-06-30,1.2738,0.8881,0.2846,-0.0206
2022-07-14,1.2673,0.8997,0.2956,-0.0376
2022-07-28,1.2710,0.9942,0.3040,-0.0656
2022-08-11,1.2659,1.0499,0.3187,-0.0604
2022-08-25,1.2499,0.9601,0.3006,-0.0610
2022-09-08,1.2467,0.9521,0.3076,-0.0555
2022-09-22,1.2615,0.7966,0.2784,-0.0683
2022-10-06,1.2738,0.7788,0.2785,-0.0778
2022-10-20,1.2891,0.8872,0.2969,-0.0939
2022-11-03,1.2922,0.9674,0.3134,-0.1074
2022-11-17,1.2939,1.0489,0.3320,-0.1043
2022-12-01,1.3008,1.0905,0.3371,-0.1148
2022-12-15,1.2889,0.9988,0.3194,-0.1058
2022-12-29,1.2978,1.0126,0.3326,-0.0982
2023-01-12,1.3042,1.0827,0.3455,-0.0658
2023-01-26,1.3034,1.0630,0.3590,-0.0828
2023-02-09,1.3111,1.0564,0.3583,-0.0655
2023-02-23,1.3128,0.9925,0.3369,-0.0614
2023-03-09,1.3199,0.9374,0.3146,-0.0560
2023-03-23,1.3100,0.9573,0.3283,-0.0728
2023-04-06,1.3018,1.0331,0.3395,-0.0752
2023-04-20,1.2937,1.0528,0.3362,-0.0584
2023-05-04,1.2816,1.0446,0.3467,-0.0532
2023-05-18,1.3072,1.0295,0.3428,-0.0450
2023-06-01,1.2984,1.0500,0.3437,-0.0426
2023-06-15,1.3109,1.0825,0.3552,-0.0185
2023-06-29,1.3278,1.0891,0.3568,-0.0112
2023-07-13,1.3571,1.0953,0.3607,-0.0363
2023-07-27,1.3612,1.1530,0.3725,-0.0393
2023-08-10,1.3559,1.1422,0.3656,-0.0601
2023-08-24,1.3608,1.0854,0.3485,-0.0992
2023-09-07,1.3965,1.0994,0.3571,-0.0984
2023-09-21,1.3948,1.0622,0.3534,-0.0687
2023-10-05,1.4133,1.0284,0.3463,-0.0581
2023-10-19,1.4336,1.0114,0.3243,-0.0659
2023-11-02,1.4215,1.0681,0.3300,-0.0713
2023-11-16,1.4482,1.1219,0.3392,-0.0454
2023-11-30,1.4694,1.2007,0.3623,-0.0345
2023-12-14,1.4509,1.2650,0.3776,-0.0248
2023-12-28,1.4732,1.2884,0.3946,-0.0161
2024-01-14,1.4991,1.2825,0.3794,-0.0055
2024-01-28,1.5076,1.3275,0.3827,0.0158
2024-02-11,1.5188,1.3556,0.3895,0.0335
2024-02-25,1.5368,1.3721,0.3833,0.0463
2024-03-10,1.5467,1.3540,0.3805,0.0407
2024-03-24,1.5388,1.3870,0.3896,0.0575
2024-04-07,1.5226,1.3614,0.3887,0.0572
2024-04-21,1.5130,1.3218,0.3883,0.0835
2024-05-05,1.5076,1.3590,0.3835,0.0731
2024-05-19,1.5261,1.4169,0.3858,0.0792
2024-06-02,1.5058,1.3419,0.3711,0.0890
2024-06-16,1.4971,1.3545,0.3749,0.0775
2024-06-30,1.4884,1.3782,0.3724,0.1113
2024-07-14,1.5177,1.4415,0.3794,0.1402
2024-07-28,1.5525,1.4614,0.3803,0.1407
2024-08-11,1.5616,1.3896,0.3727,0.1608
2024-08-25,1.5860,1.5040,0.3963,0.1719
2024-09-08,1.6010,1.4790,0.3988,0.1399
2024-09-22,1.5940,1.5577,0.4158,0.1488
2024-10-06,1.5872,1.5473,0.4331,0.1541
2024-10-20,1.6032,1.6067,0.4422,0.1602
2024-11-03,1.6070,1.5376,0.4304,0.1504
2024-11-17,1.5810,1.6345,0.4492,0.1498
2024-12-01,1.5738,1.7190,0.4751,0.1503
2024-12-15,1.5747,1.6544,0.4810,0.1731
2024-12-29,1.5515,1.5849,0.4709,0.1829
2025-01-13,1.5663,1.5816,0.4729,0.1861
2025-01-27,1.5889,1.7232,0.5080,0.2096
2025-02-10,1.6146,1.7076,0.5023,0.2039
2025-02-13,1.6000,1.7047,0.5000,0.2000


==> figures/data/pnl_ftse.csv <==
date,azb,index,mxsharpe,decorr
2014-01-01,0.0000,,0.0000,0.0000
2014-01-15,0.0040,0.0126,0.0057,0.0107
2014-01-29,0.0165,-0.0286,0.0090,0.0218
2014-02-12,0.0259,-0.0106,-0.0012,-0.0628
2014-02-26,0.0429,0.0118,-0.0036,-0.0377
2014-03-12,-0.0039,-0.0263,-0.0024,-0.0741
2014-03-26,-0.0170,-0.0212,-0.0092,-0.0655
2014-04-09,-0.0159,-0.0132,-0.0223,-0.0643
2014-04-23,-0.0315,-0.0041,-0.0090,0.0076
2014-05-07,-0.0375,0.0161,0.0009,0.0041
2014-05-21,-0.0139,0.0134,-0.0005,-0.0121
2014-06-04,0.0116,0.0123,0.0120,-0.0120
2014-06-18,0.0206,0.0115,0.0041,-0.0223
2014-07-02,0.0193,0.0200,0.0231,-0.0242
2014-07-16,0.0160,0.0011,0.0168,-0.0428
2014-07-30,0.0092,-0.0001,0.0265,-0.0370
2014-08-13,-0.0046,-0.0067,0.0151,-0.0233
2014-08-27,-0.0011,0.0112,0.0254,-0.0186
2014-09-10,0.0020,0.0102,0.0203,-0.0495
2014-09-24,0.0143,-0.0135,0.0401,-0.0124
2014-10-08,0.0176,-0.0444,0.0133,0.0183
2014-10-22,0.0130,-0.0463,0.0338,0.0288
2014-11-05,0.0257,-0.0267,0.0398,0.0142
2014-11-19,0.0442,-0.0077,0.0529,0.0050
2014-12-03,0.0695,-0.0076,0.0695,0.0113
2014-12-17,0.0752,-0.0393,0.0729,0.0179
2015-01-01,0.0747,-0.0272,0.0825,0.0314
2015-01-15,0.0649,-0.0268,0.0987,0.0532
2015-01-29,0.0580,0.0028,0.1118,0.0493
2015-02-12,0.0679,0.0212,0.0793,0.0534
2015-02-26,0.0632,0.0321,0.0762,0.0252
2015-03-12,0.0885,0.0015,0.0877,0.0330
2015-03-26,0.0801,0.0185,0.0830,0.0304
2015-04-09,0.0962,0.0534,0.0714,0.0336
2015-04-23,0.0796,0.0505,0.0746,0.0380
2015-05-07,0.0944,0.0470,0.0488,0.0439
2015-05-21,0.0969,0.0447,0.0318,0.0443
2015-06-04,0.1044,0.0110,0.0372,0.0474
2015-06-18,0.1049,-0.0030,0.0364,0.0433
2015-07-02,0.1055,-0.0215,0.0440,0.0465
2015-07-16,0.1139,0.0066,0.0565,0.0639
2015-07-30,0.1402,-0.0051,0.0543,0.0786
2015-08-13,0.1353,-0.0267,0.0387,0.1051
2015-08-27,0.1040,-0.0717,0.0219,0.0928
2015-09-10,0.1096,-0.0911,0.0187,0.0840
2015-09-24,0.1256,-0.0924,0.0288,0.0939
2015-10-08,0.1061,-0.0467,0.0428,0.0829
2015-10-22,0.1075,-0.0426,0.0432,0.0855
2015-11-05,0.1120,-0.0560,0.0573,0.0896
2015-11-19,0.1242,-0.0588,0.0449,0.1078
2015-12-03,0.1418,-0.0732,0.0269,0.1145
2015-12-17,0.1594,-0.1008,0.0612,0.1202
2016-01-03,0.1588,-0.0947,0.0463,0.1117
2016-01-17,0.1993,-0.1413,0.0705,0.1045
2016-01-31,0.1826,-0.0996,0.0839,0.0863
2016-02-14,0.1874,-0.1347,0.0656,0.0736
2016-02-28,0.1656,-0.0941,0.0473,0.0829
2016-03-13,0.1758,-0.0826,0.0564,0.0879
2016-03-27,0.1526,-0.0927,0.0779,0.0896
2016-04-10,0.1789,-0.0788,0.0734,0.0821
2016-04-24,0.1726,-0.0698,0.0706,0.0748
2016-05-08,0.1729,-0.0915,0.0846,0.0749
2016-05-22,0.1628,-0.0883,0.0811,0.0777
2016-06-05,0.1677,-0.0679,0.0770,0.0743
2016-06-19,0.1846,-0.0783,0.0762,0.0533
2016-07-03,0.2173,-0.0310,0.0426,0.0043
2016-07-17,0.2366,-0.0052,0.0911,-0.0020
2016-07-31,0.2335,-0.0055,0.0995,-0.0082
2016-08-14,0.2775,0.0313,0.1093,0.0008
2016-08-28,0.2627,0.0160,0.1163,-0.0027
2016-09-11,0.2850,-0.0044,0.1385,0.0009
2016-09-25,0.3015,0.0130,0.1395,-0.0115
2016-10-09,0.3003,0.0545,0.1202,-0.0183
2016-10-23,0.2784,0.0380,0.1236,0.0075
2016-11-06,0.2846,0.0113,0.1196,0.0078
2016-11-20,0.2708,0.0070,0.0986,0.0012
2016-12-04,0.2821,0.0024,0.1045,0.0131
2016-12-18,0.2565,0.0426,0.1010,0.0332
2017-01-01,0.2659,0.0612,0.1086,0.0519
2017-01-15,0.3050,0.0886,0.1203,0.0368
2017-01-29,0.3144,0.0576,0.0977,0.0240
2017-02-12,0.3371,0.0814,0.1116,0.0162
2017-02-26,0.3418,0.0776,0.1239,0.0405
2017-03-12,0.3616,0.0946,0.1523,0.0390
2017-03-26,0.3734,0.0836,0.1444,0.0323
2017-04-09,0.3915,0.0918,0.1553,0.0362
2017-04-23,0.4048,0.0793,0.1570,0.0471
2017-05-07,0.3978,0.0847,0.1745,0.0426
2017-05-21,0.4136,0.1137,0.1593,0.0361
2017-06-04,0.4619,0.1181,0.1985,0.0472
2017-06-18,0.4870,0.1178,0.2016,0.0371
2017-07-02,0.4732,0.0960,0.1838,0.0362
2017-07-16,0.5105,0.1000,0.1900,0.0386
2017-07-30,0.5540,0.0953,0.1943,0.0120
2017-08-13,0.5606,0.0926,0.1907,0.0040
2017-08-27,0.5886,0.0997,0.1868,-0.0072
2017-09-10,0.5968,0.1015,0.1850,-0.0279
2017-09-24,0.5836,0.0848,0.1976,-0.0261
2017-10-08,0.6176,0.1155,0.2252,-0.0301
2017-10-22,0.6290,0.1179,0.2374,-0.0490
2017-11-05,0.6234,0.1236,0.2490,-0.0548
2017-11-19,0.6349,0.0979,0.2579,-0.0551
2017-12-03,0.6137,0.0904,0.2499,-0.0424
2017-12-17,0.6692,0.1198,0.2538,-0.0589
2018-01-01,0.6802,0.1363,0.2625,-0.0603
2018-01-15,0.6794,0.1523,0.2637,-0.0488
2018-01-29,0.6922,0.1274,0.2847,-0.0304
2018-02-12,0.7144,0.0650,0.2689,-0.0261
2018-02-26,0.7136,0.0820,0.2931,-0.0110
2018-03-12,0.6727,0.0606,0.2735,-0.0300
2018-03-26,0.6890,0.0400,0.2746,-0.0186
2018-04-09,0.6795,0.0796,0.2881,-0.0230
2018-04-23,0.6438,0.1032,0.3143,0.0047
2018-05-07,0.6351,0.1241,0.3125,-0.0019
2018-05-21,0.6454,0.1704,0.3352,0.0069
2018-06-04,0.6461,0.1421,0.3436,0.0044
2018-06-18,0.6399,0.1297,0.3506,0.0146
2018-07-02,0.6330,0.1282,0.3604,0.0036
2018-07-16,0.6466,0.1331,0.3753,0.0064
2018-07-30,0.6344,0.1513,0.3717,-0.0050
2018-08-13,0.6427,0.1309,0.3872,-0.0242
2018-08-27,0.6576,0.1317,0.4033,-0.0184
2018-09-10,0.6608,0.0806,0.4354,0.0189
2018-09-24,0.6875,0.1154,0.4349,0.0231
2018-10-08,0.6922,0.0753,0.4213,0.0232
2018-10-22,0.6626,0.0334,0.3773,-0.0179
2018-11-05,0.6757,0.0461,0.3796,-0.0146
2018-11-19,0.6557,0.0323,0.3595,-0.0269
2018-12-03,0.6572,0.0434,0.3606,-0.0378
2018-12-17,0.6319,-0.0043,0.3413,-0.0554
2019-01-01,0.6275,0.0005,0.3441,-0.0518
2019-01-15,0.6494,0.0196,0.3410,-0.0581
2019-01-29,0.6464,0.0313,0.3288,-0.0559
2019-02-12,0.6429,0.0684,0.3186,-0.0707
2019-02-26,0.6562,0.0559,0.3234,-0.0702
2019-03-12,0.6371,0.0637,0.2994,-0.0566
2019-03-26,0.6406,0.0689,0.3042,-0.0607
2019-04-09,0.6656,0.1027,0.2943,-0.0792
2019-04-23,0.7328,0.1101,0.3078,-0.1052
2019-05-07,0.7290,0.0803,0.3076,-0.0971
2019-05-21,0.7846,0.0897,0.2829,-0.1091
2019-06-04,0.7802,0.0727,0.2844,-0.0913
2019-06-18,0.8154,0.1000,0.2866,-0.1114
2019-07-02,0.8243,0.1305,0.2721,-0.1209
2019-07-16,0.8050,0.1196,0.2666,-0.1224
2019-07-30,0.7965,0.1272,0.2715,-0.1226
2019-08-13,0.7878,0.0620,0.2927,-0.1023
2019-08-27,0.7979,0.0571,0.2806,-0.0962
2019-09-10,0.7866,0.0902,0.2877,-0.1079
2019-09-24,0.7713,0.0831,0.3028,-0.1029
2019-10-08,0.7961,0.0647,0.3063,-0.0989
2019-10-22,0.8040,0.0787,0.3052,-0.0577
2019-11-05,0.8006,0.0989,0.2970,-0.0617
2019-11-19,0.7896,0.0790,0.3232,-0.0774
2019-12-03,0.7979,0.0680,0.3136,-0.0716
2019-12-17,0.7856,0.1204,0.3209,-0.0765
2020-01-01,0.7795,0.1298,0.3180,-0.0785
2020-01-15,0.7973,0.1306,0.3332,-0.0859
2020-01-29,0.7926,0.0968,0.3281,-0.0683
2020-02-12,0.7807,0.1072,0.3341,-0.0500
2020-02-26,0.7585,0.0098,0.3241,-0.0658
2020-03-11,0.8388,-0.2218,0.3456,-0.1571
2020-03-25,0.7540,-0.1359,0.3080,-0.1469
2020-04-08,0.7750,-0.1319,0.3064,-0.1312
2020-04-22,0.7088,-0.1343,0.3140,-0.1643
2020-05-06,0.6975,-0.1181,0.3217,-0.1217
2020-05-20,0.7177,-0.1063,0.3376,-0.1219
2020-06-03,0.7352,-0.0578,0.3434,-0.0685
2020-06-17,0.7891,-0.0753,0.3247,-0.0501
2020-07-01,0.7890,-0.0728,0.3137,-0.0457
2020-07-15,0.7942,-0.0713,0.3328,-0.0384
2020-07-29,0.8275,-0.1100,0.3426,-0.0771
2020-08-12,0.7805,-0.0810,0.3587,-0.0640
2020-08-26,0.7730,-0.1086,0.3606,-0.0508
2020-09-09,0.7236,-0.1081,0.3503,-0.0482
2020-09-23,0.6932,-0.1349,0.3691,-0.0822
2020-10-07,0.6819,-0.1118,0.3600,-0.0281
2020-10-21,0.6731,-0.1404,0.3748,-0.0294
2020-11-04,0.6657,-0.1225,0.3743,-0.0244
2020-11-18,0.6409,-0.0589,0.3268,0.0275
2020-12-02,0.6485,-0.0357,0.3078,0.0542
2020-12-16,0.6401,-0.0267,0.3270,0.0221
2020-12-30,0.6642,-0.0401,0.3190,0.0378
2021-01-14,0.6919,0.0007,0.3182,-0.0053
2021-01-28,0.6852,-0.0480,0.3247,-0.0116
2021-02-11,0.6684,-0.0209,0.3267,-0.0066
2021-02-25,0.6842,-0.0367,0.3282,-0.0257
2021-03-11,0.6736,0.0046,0.3249,-0.0429
2021-03-25,0.6755,0.0015,0.3242,-0.0480
2021-04-08,0.6883,0.0275,0.3239,-0.0344
2021-04-22,0.7085,0.0309,0.3245,-0.0098
2021-05-06,0.7186,0.0593,0.3303,-0.0241
2021-05-20,0.7355,0.0427,0.3317,-0.0042
2021-06-03,0.7348,0.0503,0.3381,-0.0121
2021-06-17,0.7034,0.0426,0.3319,-0.0208
2021-07-01,0.7283,0.0583,0.3349,-0.0248
2021-07-15,0.7165,0.0412,0.3456,-0.0368
2021-07-29,0.7419,0.0448,0.3668,-0.0639
2021-08-12,0.7370,0.0725,0.3756,-0.0670
2021-08-26,0.7313,0.0620,0.3799,-0.0650
2021-09-09,0.7385,0.0443,0.3926,-0.0621
2021-09-23,0.7151,0.0477,0.3681,-0.1015
2021-10-07,0.7493,0.0542,0.3407,-0.1209
2021-10-21,0.7381,0.0704,0.3555,-0.1138
2021-11-04,0.7375,0.0852,0.3694,-0.1741
2021-11-18,0.7237,0.0732,0.3702,-0.1976
2021-12-02,0.7153,0.0582,0.3674,-0.1896
2021-12-16,0.7174,0.0801,0.3587,-0.1743
2021-12-30,0.7112,0.0971,0.3655,-0.1787
2022-01-13,0.7985,0.1207,0.3547,-0.1659
2022-01-27,0.8362,0.1093,0.3581,-0.1807
2022-02-10,0.8607,0.1382,0.3453,-0.1609
2022-02-24,0.8832,0.1127,0.3690,-0.1697
2022-03-10,0.9079,0.0631,0.3910,-0.1604
2022-03-24,0.8699,0.1118,0.4036,-0.1615
2022-04-07,0.8659,0.1395,0.3862,-0.1374
2022-04-21,0.8777,0.1175,0.3871,-0.1347
2022-05-05,0.9386,0.0976,0.3757,-0.1091
2022-05-19,0.9575,0.0980,0.3629,-0.1170
2022-06-02,0.9471,0.1192,0.3358,-0.1197
2022-06-16,0.9796,0.0424,0.2966,-0.1549
2022-06-30,0.9506,0.0651,0.2782,-0.1135
2022-07-14,0.9316,0.0636,0.2905,-0.1027
2022-07-28,0.8782,0.1029,0.3028,-0.1044
2022-08-11,0.8838,0.1144,0.3112,-0.1280
2022-08-25,0.9042,0.1035,0.2963,-0.1174
2022-09-08,0.8849,0.0922,0.3035,-0.0959
2022-09-22,0.9176,0.0428,0.2890,-0.0985
2022-10-06,0.9155,0.0387,0.3166,-0.1078
2022-10-20,0.9197,0.0355,0.3123,-0.0905
2022-11-03,0.9145,0.0898,0.3159,-0.1126
2022-11-17,0.8886,0.0973,0.3173,-0.1010
2022-12-01,0.8990,0.1226,0.3228,-0.1026
2022-12-15,0.9158,0.0894,0.3045,-0.0745
2022-12-29,0.9246,0.1071,0.2958,-0.0723
2023-01-12,0.9542,0.1654,0.3115,-0.0633
2023-01-26,0.9615,0.1537,0.3186,-0.0693
2023-02-09,0.9582,0.1711,0.3137,-0.0641
2023-02-23,0.9749,0.1706,0.3086,-0.0564
2023-03-09,0.9740,0.1512,0.3127,-0.0768
2023-03-23,0.9727,0.1003,0.3172,-0.0709
2023-04-06,0.9703,0.1502,0.3200,-0.0546
2023-04-20,0.9734,0.1758,0.3187,-0.0675
2023-05-04,0.9982,0.1557,0.3102,-0.0517
2023-05-18,1.0362,0.1525,0.3046,-0.0755
2023-06-01,1.0544,0.1302,0.2944,-0.0755
2023-06-15,1.0625,0.1355,0.3087,-0.0711
2023-06-29,1.0760,0.1190,0.3166,-0.0960
2023-07-13,1.0796,0.1046,0.3173,-0.1027
2023-07-27,1.0978,0.1432,0.3218,-0.0854
2023-08-10,1.0875,0.1179,0.3348,-0.0835
2023-08-24,1.0767,0.0903,0.3369,-0.0881
2023-09-07,1.0769,0.1111,0.3330,-0.0791
2023-09-21,1.0220,0.1416,0.3368,-0.0606
2023-10-05,0.9953,0.1135,0.3273,-0.0631
2023-10-19,0.9726,0.0998,0.3438,-0.0847
2023-11-02,0.9688,0.1021,0.3393,-0.0906
2023-11-16,0.9997,0.1149,0.3516,-0.0966
2023-11-30,1.0206,0.1187,0.3365,-0.0853
2023-12-14,1.0402,0.1256,0.3393,-0.0771
2023-12-28,1.0502,0.1489,0.3320,-0.0693
2024-01-14,1.0397,0.1284,0.3368,-0.0490
2024-01-28,1.0566,0.1340,0.3452,-0.0467
2024-02-11,1.0694,0.1252,0.3485,-0.0159
2024-02-25,1.1103,0.1417,0.3592,0.0044
2024-03-10,1.1439,0.1394,0.3499,-0.0132
2024-03-24,1.1534,0.1763,0.3536,0.0003
2024-04-07,1.1779,0.1802,0.3471,-0.0031
2024-04-21,1.1721,0.1921,0.3349,-0.0127
2024-05-05,1.1478,0.2203,0.3165,-0.0517
2024-05-19,1.1607,0.2516,0.2911,-0.0673
2024-06-02,1.1719,0.2276,0.2892,-0.0731
2024-06-16,1.1484,0.2097,0.2752,-0.0815
2024-06-30,1.1471,0.2134,0.2749,-0.0875
2024-07-14,1.1579,0.2158,0.2748,-0.0764
2024-07-28,1.1497,0.2320,0.2722,-0.0853
2024-08-11,1.1501,0.2198,0.2419,-0.1185
2024-08-25,1.1458,0.2373,0.2379,-0.1473
2024-09-08,1.1033,0.2288,0.2346,-0.1555
2024-09-22,1.1117,0.2272,0.2423,-0.1757
2024-10-06,1.1235,0.2337,0.2563,-0.1538
2024-10-20,1.1096,0.2359,0.2728,-0.1666
2024-11-03,1.1247,0.2160,0.2740,-0.1225
2024-11-17,1.1568,0.2048,0.3264,-0.0730
2024-12-01,1.1369,0.2351,0.3565,-0.0622
2024-12-15,1.1355,0.2275,0.3365,-0.0827
2024-12-29,1.1267,0.2066,0.3438,-0.0873
2025-01-13,1.1310,0.2185,0.3461,-0.0939
2025-01-27,1.1425,0.2679,0.3359,-0.0814
2025-02-10,1.1566,0.3041,0.3434,-0.0791
2025-02-13,1.1628,0.2974,0.3293,-0.0830


==> figures/data/pnl_gdaxi.csv <==
date,azb,index,mxsharpe,decorr
2014-01-01,0.0000,,0.0000,0.0000
2014-01-15,0.0238,0.0299,0.0151,-0.0271
2014-01-29,0.0383,-0.0065,0.0079,-0.0793
2014-02-12,0.0574,0.0171,0.0244,-0.0748
2014-02-26,0.0663,0.0162,0.0412,-0.0672
2014-03-12,0.0733,-0.0442,0.0160,-0.0646
2014-03-26,0.0569,0.0017,0.0226,-0.0733
2014-04-09,0.0627,0.0021,0.0100,-0.0821
2014-04-23,0.0276,0.0120,0.0126,-0.0838
2014-05-07,0.0318,0.0183,0.0031,-0.0265
2014-05-21,0.0342,0.0303,0.0121,-0.0247
2014-06-04,0.0411,0.0543,0.0318,-0.0133
2014-06-18,0.0474,0.0603,0.0190,0.0126
2014-07-02,0.0569,0.0630,0.0151,0.0062
2014-07-16,0.0478,0.0338,-0.0079,-0.0235
2014-07-30,0.0350,-0.0029,-0.0291,-0.0279
2014-08-13,0.0314,-0.0223,-0.0396,-0.0022
2014-08-27,0.0453,0.0029,-0.0283,-0.0271
2014-09-10,0.0443,0.0271,-0.0211,-0.0483
2014-09-24,0.0595,0.0079,-0.0427,-0.0224
2014-10-08,0.0642,-0.0456,-0.0774,-0.0281
2014-10-22,0.0517,-0.0411,-0.0670,-0.0240
2014-11-05,0.0583,-0.0061,-0.0531,-0.0091
2014-11-19,0.0876,0.0052,-0.0544,-0.0254
2014-12-03,0.1031,0.0441,-0.0260,-0.0607
2014-12-17,0.1243,0.0398,-0.0445,-0.0525
2015-01-01,0.1242,0.0349,-0.0380,-0.0518
2015-01-15,0.1405,0.0776,-0.0074,-0.0461
2015-01-29,0.1332,0.1335,-0.0123,-0.0651
2015-02-12,0.1245,0.1620,-0.0209,-0.0573
2015-02-26,0.1443,0.2084,-0.0159,-0.0873
2015-03-12,0.1645,0.2614,0.0141,-0.0869
2015-03-26,0.1766,0.2579,0.0186,-0.0808
2015-04-09,0.1987,0.3116,0.0177,-0.0943
2015-04-23,0.2065,0.2518,0.0097,-0.1298
2015-05-07,0.2280,0.2411,-0.0197,-0.1501
2015-05-21,0.2362,0.2522,-0.0202,-0.1734
2015-06-04,0.2174,0.1867,-0.0305,-0.1840
2015-06-18,0.2235,0.1701,-0.0358,-0.1709
2015-07-02,0.2281,0.1720,-0.0348,-0.1820
2015-07-16,0.2297,0.2372,-0.0201,-0.2001
2015-07-30,0.2370,0.1986,-0.0287,-0.2349
2015-08-13,0.2404,0.1643,-0.0546,-0.2446
2015-08-27,0.1958,0.0915,-0.0696,-0.2473
2015-09-10,0.1991,0.0730,-0.0747,-0.2543
2015-09-24,0.2040,0.0269,-0.0835,-0.2957
2015-10-08,0.2205,0.0701,-0.0636,-0.2288
2015-10-22,0.2140,0.1441,-0.0514,-0.2422
2015-11-05,0.2160,0.1646,-0.0371,-0.2694
2015-11-19,0.1918,0.1786,-0.0177,-0.2634
2015-12-03,0.1903,0.1396,-0.0190,-0.2783
2015-12-17,0.1944,0.1243,-0.0324,-0.2957
2016-01-03,0.1919,0.0899,-0.0393,-0.2892
2016-01-17,0.1924,0.0092,-0.0293,-0.2531
2016-01-31,0.1787,0.0342,-0.0261,-0.3469
2016-02-14,0.1908,-0.0242,-0.0327,-0.2980
2016-02-28,0.1944,0.0064,-0.0304,-0.3207
2016-03-13,0.1738,0.0588,-0.0229,-0.2970
2016-03-27,0.1749,0.0441,-0.0200,-0.2657
2016-04-10,0.1833,0.0263,-0.0336,-0.2805
2016-04-24,0.1686,0.0911,-0.0330,-0.2989
2016-05-08,0.1814,0.0578,-0.0405,-0.2814
2016-05-22,0.1664,0.0432,-0.0632,-0.3140
2016-06-05,0.1803,0.0727,-0.0596,-0.3543
2016-06-19,0.1883,0.0558,-0.0689,-0.3342
2016-07-03,0.1909,0.0290,-0.0897,-0.3669
2016-07-17,0.1817,0.0666,-0.1065,-0.3533
2016-07-31,0.1832,0.0949,-0.1262,-0.3838
2016-08-14,0.1865,0.1382,-0.1325,-0.3696
2016-08-28,0.1866,0.1176,-0.1283,-0.3660
2016-09-11,0.1688,0.1056,-0.1112,-0.3751
2016-09-25,0.1622,0.1016,-0.1059,-0.3938
2016-10-09,0.1597,0.1260,-0.1118,-0.4173
2016-10-23,0.1682,0.1405,-0.1054,-0.4083
2016-11-06,0.1519,0.1083,-0.0875,-0.3890
2016-11-20,0.1664,0.1325,-0.0736,-0.3917
2016-12-04,0.1682,0.1324,-0.0659,-0.3946
2016-12-18,0.1432,0.2111,-0.0847,-0.3921
2017-01-01,0.1436,0.2293,-0.0987,-0.3815
2017-01-15,0.1352,0.2246,-0.0918,-0.3854
2017-01-29,0.1328,0.2381,-0.1036,-0.3700
2017-02-12,0.1269,0.2479,-0.0936,-0.3647
2017-02-26,0.1278,0.2530,-0.0936,-0.3688
2017-03-12,0.1467,0.2708,-0.0949,-0.3804
2017-03-26,0.1532,0.2714,-0.1028,-0.3848
2017-04-09,0.1502,0.2931,-0.0948,-0.3746
2017-04-23,0.1647,0.3201,-0.0952,-0.3788
2017-05-07,0.1571,0.3455,-0.0928,-0.3778
2017-05-21,0.1658,0.3375,-0.1072,-0.3880
2017-06-04,0.1778,0.3591,-0.0971,-0.3835
2017-06-18,0.1682,0.3661,-0.0966,-0.3814
2017-07-02,0.1720,0.3222,-0.1007,-0.3799
2017-07-16,0.1872,0.3341,-0.0925,-0.3873
2017-07-30,0.1861,0.2844,-0.1074,-0.3749
2017-08-13,0.1900,0.2893,-0.1152,-0.3853
2017-08-27,0.1961,0.2849,-0.1266,-0.3913
2017-09-10,0.2025,0.3222,-0.1335,-0.3892
2017-09-24,0.2192,0.3349,-0.1107,-0.3937
2017-10-08,0.2332,0.3753,-0.1046,-0.3840
2017-10-22,0.2300,0.3782,-0.1060,-0.3789
2017-11-05,0.2420,0.4275,-0.0926,-0.3698
2017-11-19,0.2213,0.3840,-0.0931,-0.3667
2017-12-03,0.2214,0.3840,-0.0861,-0.3623
2017-12-17,0.2257,0.4109,-0.0765,-0.3569
2018-01-01,0.2341,0.3642,-0.0840,-0.3613
2018-01-15,0.2516,0.4039,-0.0683,-0.3649
2018-01-29,0.2721,0.3988,-0.0780,-0.3760
2018-02-12,0.2998,0.2927,-0.0950,-0.3813
2018-02-26,0.3288,0.3239,-0.0636,-0.3855
2018-03-12,0.3415,0.2953,-0.0580,-0.3934
2018-03-26,0.3429,0.2687,-0.0503,-0.4138
2018-04-09,0.3648,0.3140,-0.0393,-0.4039
2018-04-23,0.3569,0.3302,-0.0339,-0.3969
2018-05-07,0.3624,0.3685,-0.0163,-0.3844
2018-05-21,0.3702,0.3958,-0.0155,-0.3735
2018-06-04,0.3660,0.3553,-0.0102,-0.3601
2018-06-18,0.3652,0.3437,-0.0079,-0.3548
2018-07-02,0.3950,0.3088,-0.0026,-0.3269
2018-07-16,0.4017,0.3420,0.0067,-0.3309
2018-07-30,0.3760,0.3572,0.0073,-0.3218
2018-08-13,0.3962,0.3099,0.0161,-0.3042
2018-08-27,0.4380,0.3277,0.0207,-0.2841
2018-09-10,0.4520,0.2687,0.0059,-0.2816
2018-09-24,0.4299,0.3115,0.0016,-0.2864
2018-10-08,0.4152,0.2694,-0.0172,-0.2777
2018-10-22,0.4144,0.1949,-0.0176,-0.2591
2018-11-05,0.4313,0.2172,0.0062,-0.2388
2018-11-19,0.4010,0.1729,-0.0017,-0.2283
2018-12-03,0.3998,0.2014,-0.0076,-0.2295
2018-12-17,0.4160,0.1384,-0.0015,-0.2378
2019-01-01,0.3984,0.1214,-0.0337,-0.2534
2019-01-15,0.3914,0.1586,-0.0127,-0.2518
2019-01-29,0.3800,0.1851,-0.0058,-0.2746
2019-02-12,0.3869,0.1836,-0.0138,-0.2963
2019-02-26,0.4007,0.2175,-0.0249,-0.2924
2019-03-12,0.3850,0.2265,-0.0425,-0.3113
2019-03-26,0.3778,0.2103,-0.0244,-0.3044
2019-04-09,0.4004,0.2619,-0.0214,-0.3087
2019-04-23,0.4032,0.3050,-0.0236,-0.3097
2019-05-07,0.4122,0.2909,-0.0132,-0.3029
2019-05-21,0.3964,0.2897,0.0023,-0.3092
2019-06-04,0.3798,0.2698,0.0148,-0.3023
2019-06-18,0.3753,0.3045,-0.0038,-0.3271
2019-07-02,0.3720,0.3372,0.0023,-0.3208
2019-07-16,0.3820,0.3080,0.0129,-0.3223
2019-07-30,0.3961,0.2919,0.0164,-0.3239
2019-08-13,0.3746,0.2181,0.0419,-0.3179
2019-08-27,0.3866,0.2402,0.0398,-0.3240
2019-09-10,0.4041,0.3099,0.0039,-0.3289
2019-09-24,0.3894,0.2967,0.0128,-0.3202
2019-10-08,0.3854,0.2818,0.0316,-0.3034
2019-10-22,0.3836,0.3564,0.0259,-0.2941
2019-11-05,0.3880,0.3969,0.0055,-0.3050
2019-11-19,0.3913,0.3946,0.0273,-0.2769
2019-12-03,0.3802,0.3927,0.0381,-0.2848
2019-12-17,0.3811,0.4014,0.0267,-0.2911
2020-01-01,0.3798,0.4187,0.0367,-0.2911
2020-01-15,0.3980,0.4233,0.0346,-0.2640
2020-01-29,0.4087,0.3945,0.0360,-0.2477
2020-02-12,0.4123,0.4568,0.0492,-0.2268
2020-02-26,0.4297,0.3108,0.0445,-0.2216
2020-03-11,0.4687,-0.0290,0.0326,-0.1654
2020-03-25,0.4210,0.0600,0.0734,-0.1493
2020-04-08,0.3747,0.1197,0.0762,-0.1201
2020-04-22,0.3658,0.1143,0.0667,-0.0880
2020-05-06,0.3806,0.1403,0.0752,-0.0633
2020-05-20,0.3627,0.1728,0.0768,-0.0473
2020-06-03,0.3735,0.3175,0.0904,-0.0810
2020-06-17,0.3722,0.3017,0.0858,-0.0805
2020-07-01,0.3927,0.3363,0.0788,-0.0649
2020-07-15,0.4159,0.3646,0.0876,-0.0460
2020-07-29,0.3946,0.3121,0.0692,-0.0492
2020-08-12,0.4052,0.3772,0.0614,-0.0483
2020-08-26,0.4160,0.3880,0.0702,-0.0356
2020-09-09,0.4044,0.4000,0.0595,-0.0422
2020-09-23,0.4014,0.3361,0.0419,-0.0207
2020-10-07,0.3880,0.3823,0.0486,-0.0222
2020-10-21,0.3792,0.3294,0.0469,-0.0124
2020-11-04,0.3792,0.3320,0.0503,-0.0011
2020-11-18,0.3958,0.3870,0.0567,-0.0887
2020-12-02,0.3818,0.4046,0.0279,-0.1196
2020-12-16,0.3842,0.4485,0.0124,-0.1269
2020-12-30,0.3783,0.4540,0.0061,-0.1394
2021-01-14,0.3902,0.4613,0.0306,-0.1480
2021-01-28,0.3980,0.4237,0.0283,-0.1658
2021-02-11,0.4313,0.4891,0.0301,-0.1946
2021-02-25,0.4032,0.4612,0.0104,-0.1774
2021-03-11,0.4014,0.5371,-0.0112,-0.1824
2021-03-25,0.4084,0.5632,0.0083,-0.2136
2021-04-08,0.3996,0.6146,0.0090,-0.2234
2021-04-22,0.3919,0.6194,-0.0017,-0.2115
2021-05-06,0.3867,0.6322,-0.0111,-0.2116
2021-05-20,0.3950,0.6362,-0.0040,-0.1874
2021-06-03,0.3929,0.6632,-0.0125,-0.1572
2021-06-17,0.4069,0.6373,-0.0054,-0.1716
2021-07-01,0.4141,0.6587,0.0196,-0.1901
2021-07-15,0.4300,0.6471,0.0253,-0.2204
2021-07-29,0.4281,0.6475,0.0323,-0.2213
2021-08-12,0.4512,0.6934,0.0617,-0.2473
2021-08-26,0.4400,0.6801,0.0777,-0.2627
2021-09-09,0.4431,0.6544,0.0765,-0.2961
2021-09-23,0.4341,0.6462,0.0729,-0.2842
2021-10-07,0.4466,0.6116,0.0542,-0.2542
2021-10-21,0.4528,0.6473,0.0929,-0.2748
2021-11-04,0.4412,0.7015,0.0689,-0.2639
2021-11-18,0.4322,0.7127,0.1033,-0.2722
2021-12-02,0.4067,0.6078,0.1006,-0.2955
2021-12-16,0.3619,0.6462,0.0897,-0.3000
2021-12-30,0.3487,0.6836,0.0959,-0.3070
2022-01-13,0.3751,0.6834,0.0629,-0.3852
2022-01-27,0.3727,0.6236,0.0611,-0.3561
2022-02-10,0.4172,0.6349,0.0618,-0.3923
2022-02-24,0.4486,0.5439,0.0428,-0.3804
2022-03-10,0.5203,0.4444,-0.0292,-0.3333
2022-03-24,0.5484,0.5162,-0.0688,-0.3369
2022-04-07,0.5371,0.5139,-0.0665,-0.3238
2022-04-21,0.5693,0.4989,-0.0852,-0.3471
2022-05-05,0.5809,0.4493,-0.0962,-0.3923
2022-05-19,0.5879,0.4819,-0.0958,-0.4089
2022-06-02,0.5719,0.5326,-0.0888,-0.4125
2022-06-16,0.6298,0.3912,-0.1386,-0.4459
2022-06-30,0.6138,0.3580,-0.1447,-0.4121
2022-07-14,0.5908,0.3635,-0.1192,-0.3744
2022-07-28,0.5533,0.4291,-0.1069,-0.3554
2022-08-11,0.5855,0.4622,-0.0805,-0.3530
2022-08-25,0.6097,0.3748,-0.1003,-0.3178
2022-09-08,0.5927,0.3872,-0.0756,-0.3198
2022-09-22,0.6457,0.3020,-0.0973,-0.3479
2022-10-06,0.6363,0.3008,-0.0915,-0.3282
2022-10-20,0.6659,0.3493,-0.0792,-0.3739
2022-11-03,0.6483,0.4266,-0.0538,-0.3819
2022-11-17,0.6239,0.5296,-0.0497,-0.3553
2022-12-01,0.6169,0.5399,-0.0694,-0.3563
2022-12-15,0.6269,0.4725,-0.0759,-0.3567
2022-12-29,0.6018,0.4757,-0.0527,-0.3253
2023-01-12,0.6140,0.5990,-0.0561,-0.3558
2023-01-26,0.6068,0.6057,-0.0442,-0.3545
2023-02-09,0.6174,0.6224,-0.0377,-0.3498
2023-02-23,0.6297,0.6120,-0.0447,-0.3491
2023-03-09,0.6529,0.6352,-0.0353,-0.3594
2023-03-23,0.6219,0.5853,-0.0325,-0.3681
2023-04-06,0.6279,0.6532,-0.0383,-0.3740
2023-04-20,0.6541,0.6832,-0.0328,-0.3519
2023-05-04,0.6499,0.6917,-0.0475,-0.3514
2023-05-18,0.6656,0.7250,-0.0491,-0.3597
2023-06-01,0.6504,0.7012,-0.0495,-0.3628
2023-06-15,0.6232,0.7337,-0.0373,-0.3623
2023-06-29,0.5731,0.7115,-0.0196,-0.3339
2023-07-13,0.5819,0.7069,-0.0356,-0.3186
2023-07-27,0.5928,0.7456,-0.0561,-0.3125
2023-08-10,0.5675,0.6780,-0.0524,-0.3006
2023-08-24,0.5626,0.6568,-0.0636,-0.2960
2023-09-07,0.5901,0.6683,-0.0665,-0.2884
2023-09-21,0.5882,0.6489,-0.0977,-0.2436
2023-10-05,0.5964,0.6142,-0.0906,-0.2547
2023-10-19,0.6033,0.5684,-0.0847,-0.2383
2023-11-02,0.6359,0.6099,-0.0820,-0.2171
2023-11-16,0.6819,0.6872,-0.0908,-0.2416
2023-11-30,0.6910,0.7379,-0.0934,-0.2321
2023-12-14,0.6625,0.7754,-0.0947,-0.2229
2023-12-28,0.6659,0.7755,-0.0940,-0.2291
2024-01-14,0.7041,0.7617,-0.0979,-0.1954
2024-01-28,0.7277,0.7956,-0.1013,-0.2068
2024-02-11,0.7524,0.8057,-0.0937,-0.2191
2024-02-25,0.7780,0.8466,-0.0634,-0.2206
2024-03-10,0.7692,0.8809,-0.0372,-0.2205
2024-03-24,0.8274,0.9355,-0.0255,-0.2094
2024-04-07,0.8570,0.9416,-0.0213,-0.2151
2024-04-21,0.8511,0.8930,-0.0426,-0.2012
2024-05-05,0.8432,0.9263,-0.0393,-0.2222
2024-05-19,0.8753,0.9893,-0.0564,-0.2405
2024-06-02,0.8873,0.9722,-0.0748,-0.2503
2024-06-16,0.8844,0.9150,-0.0993,-0.2460
2024-06-30,0.8835,0.9386,-0.1106,-0.2527
2024-07-14,0.8614,0.9704,-0.1034,-0.2678
2024-07-28,0.7982,0.9417,-0.1214,-0.2580
2024-08-11,0.7963,0.8788,-0.1175,-0.2256
2024-08-25,0.7954,0.9732,-0.1017,-0.2393
2024-09-08,0.7915,0.9548,-0.1266,-0.2488
2024-09-22,0.8249,0.9975,-0.1429,-0.2698
2024-10-06,0.8424,1.0248,-0.1315,-0.3007
2024-10-20,0.8366,1.0626,-0.1288,-0.2901
2024-11-03,0.8425,1.0294,-0.1299,-0.2787
2024-11-17,0.8750,1.0338,-0.1348,-0.2901
2024-12-01,0.8941,1.1127,-0.1177,-0.2934
2024-12-15,0.8740,1.1530,-0.1173,-0.2896
2024-12-29,0.8650,1.1101,-0.1176,-0.2857
2025-01-13,0.8395,1.1485,-0.1086,-0.2312
2025-01-27,0.8647,1.2714,-0.1124,-0.1790
2025-02-10,0.8530,1.3357,-0.0957,-0.2144
2025-02-13,0.8705,1.3861,-0.0997,-0.2000


==> figures/data/pnl_gspc.csv <==
date,azb,index,mxsharpe,decorr
2014-01-01,0.0000,,0.0000,0.0000
2014-01-15,0.0298,0.0079,0.0246,0.0077
2014-01-29,0.0411,-0.0203,0.0273,-0.0045
2014-02-12,0.0407,-0.0008,0.0396,-0.0061
2014-02-26,0.0683,0.0125,0.0425,0.0042
2014-03-12,0.0760,0.0082,0.0589,0.0023
2014-03-26,0.0633,0.0096,0.0593,-0.0069
2014-04-09,0.0256,0.0009,0.0522,-0.0074
2014-04-23,0.0151,0.0258,0.0633,0.0071
2014-05-07,0.0186,0.0242,0.0623,0.0062
2014-05-21,0.0230,0.0334,0.0684,0.0173
2014-06-04,0.0411,0.0596,0.0733,0.0139
2014-06-18,0.0540,0.0700,0.0783,0.0187
2014-07-02,0.0549,0.0841,0.0792,0.0159
2014-07-16,0.0433,0.0692,0.0720,0.0165
2014-07-30,0.0625,0.0542,0.0631,0.0207
2014-08-13,0.0387,0.0676,0.0766,0.0473
2014-08-27,0.0919,0.0903,0.0907,0.0861
2014-09-10,0.1261,0.0907,0.1048,0.1013
2014-09-24,0.1038,0.0735,0.0983,0.0855
2014-10-08,0.0895,0.0529,0.0799,0.0941
2014-10-22,0.0631,0.0652,0.0796,0.1126
2014-11-05,0.0797,0.1091,0.0892,0.1032
2014-11-19,0.0751,0.1209,0.0883,0.1156
2014-12-03,0.0931,0.1313,0.0949,0.1156
2014-12-17,0.1277,0.1255,0.1013,0.1399
2015-01-01,0.1400,0.1239,0.1023,0.1354
2015-01-15,0.1913,0.1027,0.1139,0.0032
2015-01-29,0.1569,0.0893,0.1087,0.0704
2015-02-12,0.1755,0.1450,0.0909,0.1499
2015-02-26,0.2250,0.1491,0.1067,0.0618
2015-03-12,0.2316,0.1212,0.1037,0.0613
2015-03-26,0.2367,0.1254,0.1090,0.0472
2015-04-09,0.2161,0.1478,0.1124,0.0529
2015-04-23,0.1826,0.1563,0.1047,0.0736
2015-05-07,0.2178,0.1555,0.1061,-0.0370
2015-05-21,0.2318,0.1609,0.1079,-0.0673
2015-06-04,0.2600,0.1428,0.1111,-0.1159
2015-06-18,0.2631,0.1521,0.1122,-0.1225
2015-07-02,0.2856,0.1340,0.1124,-0.1893
2015-07-16,0.3104,0.1612,0.1125,-0.2490
2015-07-30,0.3264,0.1488,0.1130,-0.2775
2015-08-13,0.3171,0.1421,0.1034,-0.2867
2015-08-27,0.3363,0.0860,0.1012,-0.3590
2015-09-10,0.3404,0.0708,0.0907,-0.3667
2015-09-24,0.3429,0.0546,0.0990,-0.4246
2015-10-08,0.2876,0.1002,0.0909,-0.2784
2015-10-22,0.3447,0.1331,0.0998,-0.4134
2015-11-05,0.4206,0.1462,0.1060,-0.6152
2015-11-19,0.4394,0.1408,0.1189,-0.7115
2015-12-03,0.4469,0.1421,0.1260,-0.6603
2015-12-17,0.3604,0.0951,0.1307,-0.4546
2016-01-03,0.3315,0.0990,0.1212,-0.3859
2016-01-17,0.3524,0.0267,0.1361,-0.3145
2016-01-31,0.3526,0.0590,0.1262,-0.3203
2016-02-14,0.3731,0.0182,0.1320,-0.3025
2016-02-28,0.3124,0.0551,0.1220,-0.3237
2016-03-13,0.3040,0.1028,0.1103,-0.3522
2016-03-27,0.3162,0.1123,0.1120,-0.2948
2016-04-10,0.2792,0.1150,0.1086,-0.3087
2016-04-24,0.2642,0.1400,0.1015,-0.3378
2016-05-08,0.2550,0.1241,0.1160,-0.2637
2016-05-22,0.2434,0.1183,0.1188,-0.2762
2016-06-05,0.2314,0.1518,0.1118,-0.2852
2016-06-19,0.2337,0.1375,0.1136,-0.2693
2016-07-03,0.2141,0.1483,0.1076,-0.2334
2016-07-17,0.2195,0.1832,0.1018,-0.2360
2016-07-31,0.2296,0.1854,0.1055,-0.2242
2016-08-14,0.1995,0.1959,0.1058,-0.2456
2016-08-28,0.2055,0.1906,0.1022,-0.2482
2016-09-11,0.2036,0.1789,0.1075,-0.2520
2016-09-25,0.2545,0.1719,0.1057,-0.1821
2016-10-09,0.2465,0.1814,0.1036,-0.1888
2016-10-23,0.2277,0.1747,0.1011,-0.1956
2016-11-06,0.1970,0.1639,0.0914,-0.2118
2016-11-20,0.2077,0.2003,0.0886,-0.2080
2016-12-04,0.2049,0.2039,0.0835,-0.2108
2016-12-18,0.2160,0.2354,0.0721,-0.2244
2017-01-01,0.2458,0.2225,0.0762,-0.1779
2017-01-15,0.2772,0.2420,0.0725,-0.2252
2017-01-29,0.2800,0.2455,0.0768,-0.2188
2017-02-12,0.2902,0.2713,0.0871,-0.2101
2017-02-26,0.3229,0.2940,0.0832,-0.2260
2017-03-12,0.2922,0.2960,0.0910,-0.1841
2017-03-26,0.2820,0.2786,0.0918,-0.1764
2017-04-09,0.2811,0.2871,0.0985,-0.1874
2017-04-23,0.2725,0.2964,0.1039,-0.1769
2017-05-07,0.2742,0.3102,0.0935,-0.1697
2017-05-21,0.2964,0.3072,0.1126,-0.1166
2017-06-04,0.3021,0.3302,0.1200,-0.1108
2017-06-18,0.3087,0.3397,0.1223,-0.1038
2017-07-02,0.3112,0.3263,0.1191,-0.1294
2017-07-16,0.3114,0.3428,0.1296,-0.1178
2017-07-30,0.3475,0.3489,0.1310,-0.1243
2017-08-13,0.3502,0.3464,0.1346,-0.1040
2017-08-27,0.3474,0.3347,0.1299,-0.1154
2017-09-10,0.3944,0.3586,0.1248,-0.1356
2017-09-24,0.4040,0.3633,0.1269,-0.1543
2017-10-08,0.4156,0.3895,0.1243,-0.1575
2017-10-22,0.4143,0.4006,0.1411,-0.1234
2017-11-05,0.4447,0.4149,0.1431,-0.1354
2017-11-19,0.5223,0.4099,0.1281,-0.1942
2017-12-03,0.5297,0.4412,0.1497,-0.1869
2017-12-17,0.5226,0.4689,0.1431,-0.1876
2018-01-01,0.5188,0.4720,0.1574,-0.1973
2018-01-15,0.5186,0.5160,0.1582,-0.1705
2018-01-29,0.5163,0.5412,0.1500,-0.1846
2018-02-12,0.5152,0.4541,0.1416,-0.2362
2018-02-26,0.5264,0.4985,0.1436,-0.2347
2018-03-12,0.6025,0.5100,0.1480,-0.2712
2018-03-26,0.6373,0.4266,0.1500,-0.3136
2018-04-09,0.5821,0.4508,0.1511,-0.2838
2018-04-23,0.6016,0.4386,0.1418,-0.3111
2018-05-07,0.6024,0.4590,0.1435,-0.3114
2018-05-21,0.6538,0.4877,0.1415,-0.3361
2018-06-04,0.6565,0.5010,0.1473,-0.3240
2018-06-18,0.5329,0.5085,0.1472,-0.3402
2018-07-02,0.5500,0.4815,0.1541,-0.3696
2018-07-16,0.5039,0.5341,0.1528,-0.3693
2018-07-30,0.4969,0.5378,0.1535,-0.3592
2018-08-13,0.4784,0.5507,0.1627,-0.3536
2018-08-27,0.4751,0.5822,0.1693,-0.3503
2018-09-10,0.4464,0.5769,0.1772,-0.3312
2018-09-24,0.4335,0.5920,0.1723,-0.3300
2018-10-08,0.4344,0.5728,0.1786,-0.3424
2018-10-22,0.4421,0.4965,0.1738,-0.3606
2018-11-05,0.4620,0.5046,0.1738,-0.3709
2018-11-19,0.4369,0.4426,0.1882,-0.3637
2018-12-03,0.4636,0.4743,0.1846,-0.3783
2018-12-17,0.4514,0.3903,0.1850,-0.3502
2019-01-01,0.4195,0.3706,0.1773,-0.3321
2019-01-15,0.4874,0.4285,0.1887,-0.3731
2019-01-29,0.4926,0.4640,0.1922,-0.3675
2019-02-12,0.5276,0.5033,0.1865,-0.3642
2019-02-26,0.5094,0.5247,0.1800,-0.3839
2019-03-12,0.5109,0.5349,0.1845,-0.3828
2019-03-26,0.5030,0.5318,0.1927,-0.3608
2019-04-09,0.5252,0.5771,0.1803,-0.3840
2019-04-23,0.5141,0.5984,0.1791,-0.3586
2019-05-07,0.5692,0.5723,0.1844,-0.4383
2019-05-21,0.6056,0.5596,0.1955,-0.4482
2019-06-04,0.5974,0.5432,0.2045,-0.4539
2019-06-18,0.6028,0.5980,0.2195,-0.4826
2019-07-02,0.5989,0.6358,0.2156,-0.4795
2019-07-16,0.6066,0.6296,0.2265,-0.4914
2019-07-30,0.6393,0.6274,0.2395,-0.5789
2019-08-13,0.6414,0.5511,0.2600,-0.5941
2019-08-27,0.6760,0.5769,0.2663,-0.5952
2019-09-10,0.6716,0.6386,0.2523,-0.5319
2019-09-24,0.6481,0.6299,0.2512,-0.5287
2019-10-08,0.6212,0.5941,0.2612,-0.5310
2019-10-22,0.6129,0.6406,0.2504,-0.5142
2019-11-05,0.6133,0.6800,0.2540,-0.4883
2019-11-19,0.6035,0.6973,0.2422,-0.4728
2019-12-03,0.6525,0.6997,0.2460,-0.5243
2019-12-17,0.6552,0.7425,0.2477,-0.5280
2020-01-01,0.6442,0.7789,0.2439,-0.5578
2020-01-15,0.6827,0.8111,0.2523,-0.5393
2020-01-29,0.7081,0.7930,0.2780,-0.5120
2020-02-12,0.7269,0.8423,0.2826,-0.4644
2020-02-26,0.8314,0.6265,0.2853,-0.3663
2020-03-11,0.7637,0.3545,0.2965,-0.4034
2020-03-25,0.8273,0.4361,0.2839,-0.3804
2020-04-08,0.8349,0.5234,0.2839,-0.3564
2020-04-22,0.9029,0.5277,0.2874,-0.3293
2020-05-06,0.9873,0.5732,0.2808,-0.2615
2020-05-20,1.0761,0.6100,0.2725,-0.2398
2020-06-03,1.0389,0.6995,0.2789,-0.3076
2020-06-17,1.0397,0.7011,0.2696,-0.3195
2020-07-01,1.0427,0.7091,0.2596,-0.2935
2020-07-15,1.1178,0.7558,0.2691,-0.2588
2020-07-29,1.1200,0.7726,0.2794,-0.2757
2020-08-12,1.1306,0.8420,0.2864,-0.2381
2020-08-26,1.1314,0.9027,0.2834,-0.2557
2020-09-09,1.0984,0.8233,0.2691,-0.2716
2020-09-23,1.1332,0.7728,0.2739,-0.2434
2020-10-07,1.2198,0.8821,0.3035,-0.1453
2020-10-21,1.2140,0.8857,0.3136,-0.1422
2020-11-04,1.2516,0.9168,0.3093,-0.1235
2020-11-18,1.3187,0.9558,0.2871,-0.1237
2020-12-02,1.3901,1.0022,0.2861,-0.1188
2020-12-16,1.4286,1.0326,0.2969,-0.0825
2020-12-30,1.4062,1.0510,0.3086,-0.0595
2021-01-14,1.4308,1.0576,0.3111,-0.0868
2021-01-28,1.4928,1.0281,0.3028,-0.1213
2021-02-11,1.4822,1.1486,0.2957,-0.1345
2021-02-25,1.4393,1.0810,0.2939,-0.1232
2021-03-11,1.4040,1.1532,0.2993,-0.0987
2021-03-25,1.4034,1.1703,0.3142,-0.1208
2021-04-08,1.3980,1.2545,0.3137,-0.1300
2021-04-22,1.4375,1.2825,0.3192,-0.2048
2021-05-06,1.4517,1.3112,0.3058,-0.2270
2021-05-20,1.4146,1.2693,0.3186,-0.2129
2021-06-03,1.4565,1.3097,0.3197,-0.2544
2021-06-17,1.4492,1.2750,0.3238,-0.2294
2021-07-01,1.4589,1.3765,0.3322,-0.2798
2021-07-15,1.4501,1.3628,0.3419,-0.3697
2021-07-29,1.4650,1.4000,0.3524,-0.4251
2021-08-12,1.5195,1.4397,0.3504,-0.4503
2021-08-26,1.5121,1.4623,0.3501,-0.4409
2021-09-09,1.5190,1.4346,0.3464,-0.4873
2021-09-23,1.5152,1.4329,0.3438,-0.4528
2021-10-07,1.4968,1.3978,0.3406,-0.3870
2021-10-21,1.4965,1.4817,0.3560,-0.4031
2021-11-04,1.4624,1.5650,0.3630,-0.2925
2021-11-18,1.4735,1.5653,0.3780,-0.3484
2021-12-02,1.4517,1.4782,0.3740,-0.4274
2021-12-16,1.4210,1.5231,0.3723,-0.4160
2021-12-30,1.4250,1.6025,0.3752,-0.3792
2022-01-13,1.4198,1.5461,0.3715,-0.2751
2022-01-27,1.4382,1.4200,0.3600,-0.1323
2022-02-10,1.4280,1.4128,0.3568,-0.1520
2022-02-24,1.4435,1.3942,0.3448,-0.1314
2022-03-10,1.4628,1.2957,0.3575,-0.0848
2022-03-24,1.4596,1.4807,0.3613,-0.1998
2022-04-07,1.5036,1.4508,0.3636,-0.1852
2022-04-21,1.4788,1.3326,0.3735,-0.0971
2022-05-05,1.5053,1.2515,0.3928,-0.0883
2022-05-19,1.5185,1.1303,0.3717,-0.1122
2022-06-02,1.5417,1.2434,0.3886,-0.1201
2022-06-16,1.5629,1.0066,0.3306,-0.1130
2022-06-30,1.5397,1.0888,0.3561,-0.2046
2022-07-14,1.5309,1.1094,0.3703,-0.2709
2022-07-28,1.5688,1.2553,0.3995,-0.2700
2022-08-11,1.5935,1.3371,0.4121,-0.2987
2022-08-25,1.6369,1.2156,0.4060,-0.1758
2022-09-08,1.6560,1.2209,0.4167,-0.2043
2022-09-22,1.6578,1.0166,0.4124,-0.1358
2022-10-06,1.6461,0.9874,0.4080,-0.1263
2022-10-20,1.6574,1.0491,0.3939,-0.1769
2022-11-03,1.6885,1.0589,0.3970,-0.3086
2022-11-17,1.6953,1.1652,0.4163,-0.3848
2022-12-01,1.6948,1.2233,0.4276,-0.3840
2022-12-15,1.6816,1.1035,0.4343,-0.4228
2022-12-29,1.6766,1.0965,0.4383,-0.3751
2023-01-12,1.6975,1.1837,0.4403,-0.3671
2023-01-26,1.6974,1.2227,0.4432,-0.3617
2023-02-09,1.7019,1.2336,0.4372,-0.3622
2023-02-23,1.7333,1.1678,0.4248,-0.3758
2023-03-09,1.7280,1.1086,0.4334,-0.3630
2023-03-23,1.7383,1.1683,0.4309,-0.3811
2023-04-06,1.7349,1.2415,0.4325,-0.3855
2023-04-20,1.7539,1.2571,0.4294,-0.3821
2023-05-04,1.7627,1.2586,0.4180,-0.3517
2023-05-18,1.8882,1.2890,0.4162,-0.3930
2023-06-01,1.9463,1.3383,0.4163,-0.4050
2023-06-15,1.9582,1.4078,0.4105,-0.4175
2023-06-29,1.9552,1.4301,0.4042,-0.4001
2023-07-13,1.9849,1.4601,0.4049,-0.4012
2023-07-27,2.0085,1.5021,0.3989,-0.3970
2023-08-10,1.9917,1.4375,0.4037,-0.3695
2023-08-24,1.9996,1.4057,0.4061,-0.3597
2023-09-07,2.0239,1.4340,0.4025,-0.3492
2023-09-21,2.0329,1.3589,0.4064,-0.3542
2023-10-05,2.0572,1.3526,0.4090,-0.3644
2023-10-19,2.1029,1.3066,0.3994,-0.3711
2023-11-02,2.1493,1.3798,0.3850,-0.3669
2023-11-16,2.1699,1.4648,0.4047,-0.3688
2023-11-30,2.1489,1.5088,0.3999,-0.3847
2023-12-14,2.1832,1.5769,0.4059,-0.3665
2023-12-28,2.1651,1.6045,0.4153,-0.3596
2024-01-14,2.1807,1.6122,0.4268,-0.3391
2024-01-28,2.1879,1.6908,0.4259,-0.3575
2024-02-11,2.2795,1.7421,0.4435,-0.4626
2024-02-25,2.2694,1.7682,0.4501,-0.4470
2024-03-10,2.2625,1.7946,0.4683,-0.4529
2024-03-24,2.2738,1.8493,0.4788,-0.4266
2024-04-07,2.2835,1.8407,0.4724,-0.4175
2024-04-21,2.2373,1.7360,0.4694,-0.3935
2024-05-05,2.2860,1.8289,0.4819,-0.4443
2024-05-19,2.2666,1.8984,0.4862,-0.4038
2024-06-02,2.2753,1.8849,0.4856,-0.4298
2024-06-16,2.3034,1.9886,0.4888,-0.4737
2024-06-30,2.2964,1.9896,0.4841,-0.4544
2024-07-14,2.3329,2.0749,0.4833,-0.4822
2024-07-28,2.3082,1.9833,0.4690,-0.4476
2024-08-11,2.3369,1.9182,0.4824,-0.4446
2024-08-25,2.3638,2.0670,0.4832,-0.4568
2024-09-08,2.3538,1.9874,0.4860,-0.4450
2024-09-22,2.4130,2.1226,0.5179,-0.4701
2024-10-06,2.4462,2.1102,0.5295,-0.4717
2024-10-20,2.4720,2.1965,0.5393,-0.4422
2024-11-03,2.4720,2.1194,0.5332,-0.4567
2024-11-17,2.5114,2.2181,0.5427,-0.4871
2024-12-01,2.5186,2.3020,0.5456,-0.5261
2024-12-15,2.4976,2.3167,0.5496,-0.5741
2024-12-29,2.4937,2.2254,0.5500,-0.5861
2025-01-13,2.4759,2.1905,0.5629,-0.6308
2025-01-27,2.4739,2.3132,0.5769,-0.5508
2025-02-10,2.5417,2.3136,0.6115,-0.7173
2025-02-13,2.5388,2.3388,0.6244,-0.6980


==> figures/data/pnl_hsi.csv <==
date,azb,index,mxsharpe,decorr
2014-01-01,0.0000,,0.0000,0.0000
2014-01-15,0.0582,0.0074,0.0422,-0.0114
2014-01-29,0.0294,-0.0343,0.0285,0.0198
2014-02-12,0.0276,-0.0286,0.0184,0.0759
2014-02-26,0.0570,0.0005,0.0674,0.1178
2014-03-12,0.0951,-0.0465,0.0533,0.2012
2014-03-26,0.0585,-0.0431,0.0348,0.1392
2014-04-09,0.0545,0.0162,0.0491,0.1576
2014-04-23,0.0728,-0.0112,0.0679,0.1394
2014-05-07,0.0403,-0.0430,0.0311,0.0778
2014-05-21,0.0629,0.0060,0.0737,0.1065
2014-06-04,0.0454,0.0128,0.0601,0.0726
2014-06-18,0.0634,0.0154,0.0677,0.1203
2014-07-02,0.0897,0.0313,0.0800,0.1250
2014-07-16,0.0913,0.0308,0.0696,0.1443
2014-07-30,0.1120,0.0850,0.0494,0.1340
2014-08-13,0.1258,0.0870,0.0618,0.1349
2014-08-27,0.1159,0.0843,0.0632,0.1346
2014-09-10,0.1280,0.0809,0.0475,0.1637
2014-09-24,0.1340,0.0417,0.0224,0.1489
2014-10-08,0.1268,0.0314,0.0264,0.1232
2014-10-22,0.1269,0.0226,0.0438,0.1108
2014-11-05,0.1344,0.0365,0.0264,0.0763
2014-11-19,0.1409,0.0233,0.0234,0.0683
2014-12-03,0.1660,0.0445,0.0311,0.0007
2014-12-17,0.1766,0.0007,0.0423,-0.1898
2015-01-01,0.1507,0.0396,0.0273,-0.1026
2015-01-15,0.0880,0.0564,0.0325,-0.1259
2015-01-29,0.0794,0.0741,0.0603,-0.1199
2015-02-12,0.1110,0.0817,0.0571,-0.1034
2015-02-26,0.0950,0.0879,0.1018,-0.0516
2015-03-12,0.0994,0.0441,0.1181,-0.0423
2015-03-26,0.1163,0.0731,0.1326,-0.0293
2015-04-09,0.1354,0.1953,0.1453,-0.0029
2015-04-23,0.1192,0.2298,0.1525,0.0008
2015-05-07,0.0980,0.2086,0.1662,-0.0273
2015-05-21,0.0974,0.2268,0.1646,0.0415
2015-06-04,0.0849,0.1947,0.1623,0.0450
2015-06-18,0.0725,0.1728,0.1888,0.0237
2015-07-02,0.0631,0.1423,0.1985,-0.0103
2015-07-16,0.0575,0.1139,0.2076,-0.0447
2015-07-30,0.0435,0.0797,0.1712,-0.0465
2015-08-13,0.0429,0.0514,0.1762,-0.0199
2015-08-27,0.0469,-0.0528,0.1962,0.0005
2015-09-10,0.0698,-0.0575,0.2121,0.0102
2015-09-24,0.0428,-0.0715,0.2527,0.0738
2015-10-08,0.0466,-0.0157,0.2331,0.0583
2015-10-22,0.0544,0.0147,0.2307,0.0647
2015-11-05,0.0725,0.0022,0.2635,0.0834
2015-11-19,0.0658,-0.0027,0.2773,0.0651
2015-12-03,0.0704,-0.0255,0.2751,0.0256
2015-12-17,0.0663,-0.0465,0.2653,0.0418
2016-01-03,0.0590,-0.0653,0.2503,0.0384
2016-01-17,0.1275,-0.1569,0.2540,0.0384
2016-01-31,0.1570,-0.1412,0.2339,0.0664
2016-02-14,0.1875,-0.1709,0.2854,0.0698
2016-02-28,0.2054,-0.1624,0.2879,0.0673
2016-03-13,0.2136,-0.1044,0.2910,0.0520
2016-03-27,0.2417,-0.1083,0.2855,0.0630
2016-04-10,0.2557,-0.1042,0.2645,0.0923
2016-04-24,0.2275,-0.0663,0.2670,0.0786
2016-05-08,0.2213,-0.1166,0.2839,0.0866
2016-05-22,0.2401,-0.1318,0.2754,0.0652
2016-06-05,0.2481,-0.0783,0.2758,0.0597
2016-06-19,0.2448,-0.1011,0.2842,0.0455
2016-07-03,0.2636,-0.0771,0.2992,0.0644
2016-07-17,0.2693,-0.0444,0.3203,0.0711
2016-07-31,0.2912,-0.0302,0.3180,0.0612
2016-08-14,0.2895,0.0051,0.2897,0.0849
2016-08-28,0.3428,0.0002,0.2724,0.1228
2016-09-11,0.3172,0.0207,0.2823,0.0854
2016-09-25,0.3217,0.0219,0.2879,0.0801
2016-10-09,0.3459,0.0453,0.3047,0.0876
2016-10-23,0.3803,0.0345,0.3220,0.0662
2016-11-06,0.3502,-0.0007,0.3289,0.0851
2016-11-20,0.3628,-0.0201,0.3315,0.0811
2016-12-04,0.3310,-0.0137,0.3244,0.0814
2016-12-18,0.3309,-0.0432,0.3414,0.0688
2017-01-01,0.3243,-0.0358,0.3473,0.0744
2017-01-15,0.3407,-0.0043,0.3729,0.0657
2017-01-29,0.4129,0.0238,0.3890,0.0636
2017-02-12,0.4521,0.0392,0.3865,0.0635
2017-02-26,0.4702,0.0485,0.3811,0.0559
2017-03-12,0.5052,0.0444,0.4265,0.0651
2017-03-26,0.4854,0.0603,0.4437,0.0464
2017-04-09,0.4848,0.0633,0.4340,0.0403
2017-04-23,0.4967,0.0579,0.4445,0.0546
2017-05-07,0.4996,0.0772,0.4572,0.0509
2017-05-21,0.5298,0.1128,0.4572,0.0625
2017-06-04,0.5655,0.1335,0.4657,0.0565
2017-06-18,0.5808,0.1362,0.4644,0.0510
2017-07-02,0.6289,0.1300,0.5025,0.0561
2017-07-16,0.6564,0.1601,0.5234,0.0482
2017-07-30,0.6948,0.1975,0.5439,0.0372
2017-08-13,0.6928,0.1943,0.5643,0.0552
2017-08-27,0.7115,0.2211,0.5522,0.0638
2017-09-10,0.7446,0.2252,0.5598,0.0620
2017-09-24,0.7954,0.2052,0.5176,0.0956
2017-10-08,0.7737,0.2415,0.4844,0.1232
2017-10-22,0.7432,0.2405,0.4919,0.1349
2017-11-05,0.7570,0.2533,0.4968,0.1474
2017-11-19,0.7791,0.2824,0.5034,0.1654
2017-12-03,0.7734,0.2770,0.5051,0.1371
2017-12-17,0.7044,0.2732,0.4606,0.1504
2018-01-01,0.6654,0.3374,0.4650,0.1700
2018-01-15,0.6858,0.3983,0.4606,0.1931
2018-01-29,0.6995,0.4291,0.4719,0.2038
2018-02-12,0.7027,0.3078,0.4824,0.2249
2018-02-26,0.6952,0.3704,0.4656,0.2203
2018-03-12,0.7302,0.3850,0.4737,0.2389
2018-03-26,0.7243,0.3495,0.4875,0.2494
2018-04-09,0.7304,0.3467,0.5032,0.2766
2018-04-23,0.7448,0.3427,0.4983,0.3142
2018-05-07,0.7653,0.3324,0.4973,0.3222
2018-05-21,0.7687,0.3689,0.5177,0.3044
2018-06-04,0.7873,0.3627,0.5343,0.3152
2018-06-18,0.7638,0.2915,0.5152,0.2905
2018-07-02,0.7825,0.2511,0.5333,0.2935
2018-07-16,0.7958,0.2351,0.5244,0.2879
2018-07-30,0.8092,0.2527,0.5343,0.3221
2018-08-13,0.7978,0.2163,0.5323,0.3149
2018-08-27,0.7613,0.2426,0.5376,0.3546
2018-09-10,0.7272,0.1580,0.5377,0.3565
2018-09-24,0.6949,0.2052,0.5159,0.3265
2018-10-08,0.6650,0.1471,0.5095,0.3114
2018-10-22,0.6617,0.1108,0.4843,0.3118
2018-11-05,0.6381,0.1448,0.4781,0.3041
2018-11-19,0.6133,0.1325,0.4668,0.3240
2018-12-03,0.6162,0.1947,0.4916,0.3110
2018-12-17,0.6213,0.1313,0.4724,0.3056
2019-01-01,0.6305,0.1014,0.5070,0.3091
2019-01-15,0.6199,0.1790,0.5198,0.2738
2019-01-29,0.6254,0.2115,0.4895,0.2774
2019-02-12,0.6261,0.2489,0.4898,0.2732
2019-02-26,0.6151,0.2603,0.4990,0.2624
2019-03-12,0.6284,0.2625,0.5043,0.2637
2019-03-26,0.6383,0.2591,0.4700,0.2861
2019-04-09,0.6574,0.3200,0.4645,0.2706
2019-04-23,0.6569,0.3063,0.4411,0.3004
2019-05-07,0.6501,0.2711,0.4427,0.3037
2019-05-21,0.7067,0.2143,0.4656,0.2862
2019-06-04,0.7043,0.1787,0.4804,0.2865
2019-06-18,0.7447,0.2360,0.5014,0.2682
2019-07-02,0.7629,0.2646,0.4926,0.2663
2019-07-16,0.7717,0.2531,0.4990,0.2507
2019-07-30,0.7725,0.2174,0.4713,0.2481
2019-08-13,0.7261,0.1089,0.4845,0.2348
2019-08-27,0.6914,0.1226,0.4768,0.2258
2019-09-10,0.6827,0.1903,0.4672,0.2339
2019-09-24,0.6813,0.1371,0.4542,0.2423
2019-10-08,0.6799,0.1256,0.4597,0.2465
2019-10-22,0.6877,0.1643,0.4550,0.2580
2019-11-05,0.6906,0.2135,0.4360,0.2406
2019-11-19,0.6782,0.1785,0.4467,0.2386
2019-12-03,0.6922,0.1422,0.4577,0.2395
2019-12-17,0.6464,0.2221,0.4414,0.2165
2020-01-01,0.6781,0.2510,0.4633,0.1962
2020-01-15,0.7078,0.2658,0.4683,0.2288
2020-01-29,0.7317,0.1592,0.4747,0.2264
2020-02-12,0.6870,0.2153,0.4616,0.2023
2020-02-26,0.6992,0.1736,0.4881,0.2019
2020-03-11,0.7030,0.0654,0.4709,0.1780
2020-03-25,0.6855,0.0234,0.4654,0.1563
2020-04-08,0.6884,0.0650,0.4597,0.1783
2020-04-22,0.6983,0.0508,0.4680,0.1883
2020-05-06,0.6944,0.0510,0.4689,0.2061
2020-05-20,0.6791,0.0641,0.4678,0.2138
2020-06-03,0.7047,0.0679,0.4603,0.2471
2020-06-17,0.7144,0.0722,0.4932,0.2381
2020-07-01,0.7388,0.1011,0.5017,0.2324
2020-07-15,0.7583,0.0944,0.5317,0.2393
2020-07-29,0.7779,0.0830,0.5530,0.2655
2020-08-12,0.7520,0.1058,0.5301,0.2822
2020-08-26,0.7741,0.1080,0.5074,0.2759
2020-09-09,0.7679,0.0656,0.5216,0.2857
2020-09-23,0.8052,0.0216,0.5445,0.3086
2020-10-07,0.8396,0.0603,0.5706,0.3310
2020-10-21,0.8320,0.0863,0.5934,0.3579
2020-11-04,0.8520,0.1262,0.6291,0.3816
2020-11-18,0.8083,0.1551,0.6612,0.3975
2020-12-02,0.7953,0.1714,0.6797,0.4105
2020-12-16,0.8127,0.1692,0.6737,0.4295
2020-12-30,0.8169,0.1934,0.6998,0.4779
2021-01-14,0.8546,0.2523,0.7356,0.4991
2021-01-28,0.8491,0.2396,0.7361,0.4986
2021-02-11,0.8442,0.3224,0.7409,0.5085
2021-02-25,0.7782,0.2701,0.6767,0.5464
2021-03-11,0.7660,0.2596,0.6803,0.5222
2021-03-25,0.7202,0.2419,0.6916,0.5070
2021-04-08,0.7362,0.2578,0.7047,0.5010
2021-04-22,0.7666,0.2744,0.7249,0.4962
2021-05-06,0.7645,0.2539,0.7185,0.4749
2021-05-20,0.7829,0.2472,0.7493,0.4577
2021-06-03,0.8061,0.2674,0.7665,0.4467
2021-06-17,0.8138,0.2623,0.7982,0.4264
2021-07-01,0.8142,0.2407,0.7990,0.4249
2021-07-15,0.8191,0.2273,0.8579,0.3780
2021-07-29,0.8248,0.1378,0.8852,0.3839
2021-08-12,0.8728,0.1567,0.9236,0.3604
2021-08-26,0.7878,0.1135,0.9124,0.3895
2021-09-09,0.7730,0.1485,0.8935,0.4098
2021-09-23,0.7399,0.0603,0.9228,0.4128
2021-10-07,0.7395,0.0886,0.8926,0.4280
2021-10-21,0.7453,0.1451,0.9014,0.4488
2021-11-04,0.8006,0.0900,0.8970,0.4599
2021-11-18,0.7810,0.0979,0.8793,0.4671
2021-12-02,0.8052,0.0416,0.8863,0.4612
2021-12-16,0.7934,0.0165,0.8906,0.4423
2021-12-30,0.7773,0.0254,0.8807,0.4473
2022-01-13,0.8004,0.0686,0.8824,0.4713
2022-01-27,0.8566,0.0321,0.8671,0.4570
2022-02-10,0.8810,0.0916,0.8986,0.4515
2022-02-24,0.9025,-0.0022,0.8980,0.4296
2022-03-10,1.0163,-0.0992,0.8692,0.4712
2022-03-24,1.0910,-0.0619,0.8852,0.4954
2022-04-07,1.0853,-0.0414,0.8948,0.5206
2022-04-21,1.0806,-0.0955,0.9024,0.4668
2022-05-05,1.0881,-0.1234,0.8644,0.4974
2022-05-19,1.0607,-0.0920,0.8762,0.5123
2022-06-02,1.0848,-0.0760,0.8644,0.5113
2022-06-16,1.0858,-0.0764,0.8654,0.5038
2022-06-30,1.0980,-0.0420,0.8874,0.4957
2022-07-14,1.1042,-0.1104,0.8606,0.4745
2022-07-28,1.1094,-0.1166,0.8814,0.4906
2022-08-11,1.0920,-0.1158,0.8717,0.4699
2022-08-25,1.1374,-0.1160,0.8894,0.4315
2022-09-08,1.1459,-0.1514,0.8859,0.4348
2022-09-22,1.1918,-0.2140,0.8859,0.4158
2022-10-06,1.2371,-0.2225,0.8940,0.3961
2022-10-20,1.2486,-0.2895,0.8901,0.4259
2022-11-03,1.2365,-0.2917,0.8683,0.4135
2022-11-17,1.2367,-0.2115,0.9006,0.4462
2022-12-01,1.2234,-0.1815,0.9076,0.4487
2022-12-15,1.2235,-0.1475,0.9304,0.4507
2022-12-29,1.2192,-0.1331,0.9374,0.4420
2023-01-12,1.2181,-0.0473,0.9363,0.4365
2023-01-26,1.2700,-0.0056,0.9471,0.4279
2023-02-09,1.2353,-0.0713,0.9370,0.4196
2023-02-23,1.2596,-0.1230,0.9509,0.4297
2023-03-09,1.2502,-0.1533,0.9561,0.4334
2023-03-23,1.2561,-0.1272,0.9504,0.4237
2023-04-06,1.2788,-0.1090,0.9434,0.4196
2023-04-20,1.2528,-0.1202,0.9488,0.4355
2023-05-04,1.2659,-0.1213,0.9574,0.4316
2023-05-18,1.2903,-0.1476,0.9156,0.4218
2023-06-01,1.2917,-0.1695,0.9292,0.4141
2023-06-15,1.3151,-0.1217,0.9538,0.4211
2023-06-29,1.2910,-0.1710,0.9762,0.4177
2023-07-13,1.3439,-0.1492,0.9821,0.4273
2023-07-27,1.3168,-0.1271,1.0149,0.4040
2023-08-10,1.3139,-0.1640,1.0236,0.4066
2023-08-24,1.3311,-0.2059,1.0388,0.3748
2023-09-07,1.3632,-0.2023,1.0644,0.3399
2023-09-21,1.3699,-0.2086,1.0606,0.3592
2023-10-05,1.3653,-0.2337,1.0612,0.3603
2023-10-19,1.3703,-0.2474,1.0757,0.3579
2023-11-02,1.3334,-0.2258,1.0415,0.4017
2023-11-16,1.3215,-0.2350,1.0190,0.4044
2023-11-30,1.3373,-0.2624,1.0108,0.4200
2023-12-14,1.3443,-0.2641,1.0186,0.4397
2023-12-28,1.3385,-0.2529,1.0203,0.4439
2024-01-14,1.3470,-0.2893,1.0157,0.4334
2024-01-28,1.3782,-0.2954,1.0282,0.3990
2024-02-11,1.3885,-0.3099,1.0249,0.4052
2024-02-25,1.4076,-0.2710,1.0148,0.3674
2024-03-10,1.4235,-0.2730,0.9761,0.4130
2024-03-24,1.4042,-0.2780,0.9811,0.4134
2024-04-07,1.4503,-0.2667,0.9806,0.3671
2024-04-21,1.4056,-0.2764,0.9910,0.3638
2024-05-05,1.3842,-0.1858,0.9853,0.3775
2024-05-19,1.4020,-0.1394,0.9934,0.3843
2024-06-02,1.4467,-0.1935,0.9872,0.4066
2024-06-16,1.4495,-0.2139,1.0175,0.4104
2024-06-30,1.4445,-0.2235,1.0171,0.4395
2024-07-14,1.4824,-0.2104,1.0127,0.4518
2024-07-28,1.4224,-0.2445,0.9956,0.4748
2024-08-11,1.3958,-0.2501,0.9990,0.4675
2024-08-25,1.4042,-0.2199,1.0265,0.4722
2024-09-08,1.3991,-0.2463,1.0206,0.4772
2024-09-22,1.4313,-0.2003,1.0405,0.4868
2024-10-06,1.3697,0.0124,1.0086,0.4878
2024-10-20,1.4193,-0.1025,1.0447,0.5113
2024-11-03,1.4380,-0.0986,1.0541,0.5085
2024-11-17,1.4414,-0.1420,1.0564,0.5147
2024-12-01,1.4335,-0.1432,1.0816,0.4946
2024-12-15,1.4526,-0.1324,1.0970,0.4785
2024-12-29,1.4370,-0.1217,1.0948,0.4966
2025-01-13,1.4277,-0.1577,1.1239,0.4980
2025-01-27,1.4584,-0.1136,1.1164,0.5000
2025-02-10,1.5089,-0.0667,1.1736,0.4823
2025-02-13,1.5131,-0.0086,1.1707,0.4694


==> figures/data/pnl_ndx.csv <==
date,azb,index,mxsharpe,decorr
2014-01-01,0.0000,,0.0000,0.0000
2014-01-15,-0.0158,0.0205,0.0102,-0.0653
2014-01-29,-0.0006,-0.0018,0.0050,-0.0117
2014-02-12,0.0002,0.0341,0.0026,-0.0031
2014-02-26,0.0031,0.0455,0.0092,-0.0629
2014-03-12,-0.0166,0.0319,0.0095,-0.0545
2014-03-26,0.0026,0.0069,-0.0081,-0.0692
2014-04-09,-0.0011,-0.0144,-0.0287,-0.0823
2014-04-23,-0.0514,0.0148,-0.0079,-0.0951
2014-05-07,-0.0733,0.0005,-0.0310,-0.0479
2014-05-21,-0.0792,0.0317,-0.0091,-0.0276
2014-06-04,-0.0754,0.0673,0.0087,-0.0051
2014-06-18,-0.0734,0.0741,0.0144,-0.0260
2014-07-02,-0.0488,0.1086,0.0344,-0.0177
2014-07-16,-0.0643,0.0959,0.0224,-0.0089
2014-07-30,-0.0695,0.1000,0.0362,-0.0255
2014-08-13,-0.0648,0.1216,0.0352,-0.0360
2014-08-27,-0.0638,0.1491,0.0380,-0.0467
2014-09-10,-0.0464,0.1565,0.0371,-0.0718
2014-09-24,-0.0674,0.1326,0.0381,-0.0531
2014-10-08,-0.0551,0.1217,0.0259,-0.0368
2014-10-22,-0.0646,0.1338,0.0208,-0.0454
2014-11-05,-0.0597,0.1767,0.0186,-0.0816
2014-11-19,-0.0589,0.1988,0.0198,-0.0968
2014-12-03,-0.0760,0.2185,0.0224,-0.1003
2014-12-17,-0.1086,0.2060,0.0124,-0.0992
2015-01-01,-0.0938,0.1954,0.0245,-0.1082
2015-01-15,-0.0939,0.1705,0.0292,-0.0669
2015-01-29,-0.0539,0.1723,0.0044,-0.1220
2015-02-12,-0.0253,0.2389,-0.0106,-0.1493
2015-02-26,-0.0205,0.2549,-0.0065,-0.1331
2015-03-12,-0.0326,0.2193,-0.0011,-0.0977
2015-03-26,-0.0293,0.2244,-0.0080,-0.0596
2015-04-09,-0.0174,0.2496,-0.0031,-0.0736
2015-04-23,-0.0010,0.2820,0.0151,-0.1230
2015-05-07,0.0022,0.2600,0.0108,-0.1245
2015-05-21,0.0091,0.2793,0.0238,-0.1386
2015-06-04,0.0158,0.2652,0.0290,-0.1340
2015-06-18,0.0291,0.2754,0.0027,-0.1188
2015-07-02,0.0378,0.2528,-0.0230,-0.0847
2015-07-16,0.0474,0.3173,0.0192,-0.1210
2015-07-30,0.0823,0.2968,0.0197,-0.1380
2015-08-13,0.0701,0.2803,0.0183,-0.1366
2015-08-27,0.0443,0.2234,0.0027,-0.1398
2015-09-10,0.0467,0.2217,-0.0117,-0.1058
2015-09-24,0.0308,0.1939,-0.0045,-0.1507
2015-10-08,0.0228,0.2349,-0.0027,-0.2025
2015-10-22,0.0228,0.3067,-0.0248,-0.1615
2015-11-05,0.0451,0.3302,-0.0219,-0.1661
2015-11-19,0.0560,0.3243,-0.0227,-0.1598
2015-12-03,0.0460,0.3327,-0.0131,-0.1877
2015-12-17,0.0302,0.2758,-0.0442,-0.1600
2016-01-03,0.0323,0.2710,-0.0637,-0.1435
2016-01-17,0.0430,0.1702,-0.0593,-0.1532
2016-01-31,0.0536,0.2113,-0.0974,-0.1584
2016-02-14,0.0863,0.1358,-0.0942,-0.1325
2016-02-28,0.0804,0.1872,-0.1045,-0.1466
2016-03-13,0.0747,0.2342,-0.0950,-0.1666
2016-03-27,0.0778,0.2428,-0.0915,-0.1898
2016-04-10,0.0492,0.2600,-0.0895,-0.1888
2016-04-24,0.1030,0.2643,-0.0832,-0.1730
2016-05-08,0.1249,0.2268,-0.0898,-0.1396
2016-05-22,0.1382,0.2307,-0.0689,-0.1507
2016-06-05,0.1444,0.2783,-0.0802,-0.1399
2016-06-19,0.1594,0.2434,-0.0647,-0.1517
2016-07-03,0.1623,0.2540,-0.0531,-0.1377
2016-07-17,0.1551,0.3055,-0.0630,-0.1437
2016-07-31,0.1874,0.3440,-0.0526,-0.1134
2016-08-14,0.1924,0.3641,-0.0537,-0.1088
2016-08-28,0.2012,0.3539,-0.0600,-0.1226
2016-09-11,0.1664,0.3464,-0.0776,-0.1221
2016-09-25,0.1784,0.3613,-0.0860,-0.1340
2016-10-09,0.1737,0.3829,-0.0889,-0.1499
2016-10-23,0.1658,0.3875,-0.0744,-0.1816
2016-11-06,0.1477,0.3490,-0.0775,-0.1776
2016-11-20,0.2012,0.3731,-0.0654,-0.1537
2016-12-04,0.2082,0.3502,-0.0592,-0.1799
2016-12-18,0.2056,0.3945,-0.0416,-0.2163
2017-01-01,0.2028,0.3744,-0.0304,-0.2270
2017-01-15,0.2168,0.4298,-0.0400,-0.2228
2017-01-29,0.2282,0.4495,-0.0323,-0.2135
2017-02-12,0.2452,0.4855,-0.0337,-0.2310
2017-02-26,0.2431,0.5111,-0.0543,-0.2095
2017-03-12,0.2446,0.5244,-0.0691,-0.1984
2017-03-26,0.2591,0.5187,-0.0405,-0.2031
2017-04-09,0.2808,0.5321,-0.0668,-0.1909
2017-04-23,0.2863,0.5565,-0.0551,-0.1861
2017-05-07,0.2882,0.5992,-0.0281,-0.1834
2017-05-21,0.2737,0.6106,-0.0398,-0.1736
2017-06-04,0.2973,0.6611,-0.0469,-0.1731
2017-06-18,0.3179,0.6312,-0.0525,-0.1928
2017-07-02,0.2954,0.5816,-0.0660,-0.1985
2017-07-16,0.2922,0.6502,-0.0408,-0.1777
2017-07-30,0.3133,0.6617,-0.0571,-0.1552
2017-08-13,0.3400,0.6696,-0.0748,-0.1567
2017-08-27,0.3250,0.6498,-0.0702,-0.1485
2017-09-10,0.3164,0.6900,-0.0986,-0.1513
2017-09-24,0.3210,0.6580,-0.0815,-0.1448
2017-10-08,0.3015,0.7121,-0.0748,-0.1287
2017-10-22,0.3142,0.7147,-0.0663,-0.1234
2017-11-05,0.2987,0.7841,-0.0589,-0.1006
2017-11-19,0.3283,0.7827,-0.0340,-0.1032
2017-12-03,0.3502,0.7700,-0.0549,-0.1334
2017-12-17,0.3537,0.8406,-0.0576,-0.1369
2018-01-01,0.3554,0.8400,-0.0550,-0.1200
2018-01-15,0.3619,0.9038,-0.0482,-0.1212
2018-01-29,0.3598,0.9585,-0.0413,-0.1285
2018-02-12,0.3629,0.8520,-0.0427,-0.1308
2018-02-26,0.3652,0.9500,-0.0380,-0.1310
2018-03-12,0.4058,0.9913,0.0245,-0.1470
2018-03-26,0.4076,0.8452,0.0158,-0.1496
2018-04-09,0.4167,0.8696,0.0260,-0.1573
2018-04-23,0.3923,0.8394,0.0263,-0.1533
2018-05-07,0.4106,0.9260,0.0387,-0.1571
2018-05-21,0.4297,0.9480,0.0929,-0.1669
2018-06-04,0.4378,1.0252,0.1018,-0.1783
2018-06-18,0.4409,1.0426,0.0789,-0.2263
2018-07-02,0.4211,0.9822,0.0782,-0.2348
2018-07-16,0.4219,1.0922,0.1123,-0.2549
2018-07-30,0.4133,1.0437,0.1058,-0.2245
2018-08-13,0.4276,1.1045,0.0778,-0.2759
2018-08-27,0.4758,1.1393,0.0779,-0.2812
2018-09-10,0.4862,1.1216,0.0628,-0.2947
2018-09-24,0.4680,1.1373,0.0467,-0.2859
2018-10-08,0.4528,1.0831,0.0682,-0.2660
2018-10-22,0.4490,1.0116,0.0472,-0.2717
2018-11-05,0.4633,0.9750,0.0642,-0.2871
2018-11-19,0.4082,0.8444,0.0048,-0.2563
2018-12-03,0.4033,0.9202,-0.0004,-0.2792
2018-12-17,0.3840,0.8344,-0.0124,-0.2840
2019-01-01,0.3851,0.7975,-0.0171,-0.2893
2019-01-15,0.4098,0.8845,-0.0316,-0.2939
2019-01-29,0.4341,0.9238,-0.0328,-0.2894
2019-02-12,0.4701,0.9826,-0.0179,-0.2920
2019-02-26,0.4730,1.0112,-0.0035,-0.2846
2019-03-12,0.4555,1.0507,0.0103,-0.2787
2019-03-26,0.4531,1.0652,0.0402,-0.2695
2019-04-09,0.4792,1.1509,0.0248,-0.2940
2019-04-23,0.4890,1.1998,0.0120,-0.3147
2019-05-07,0.4928,1.1526,-0.0132,-0.3223
2019-05-21,0.4560,1.0970,-0.0038,-0.3359
2019-06-04,0.4487,1.0405,-0.0029,-0.3534
2019-06-18,0.4665,1.1668,-0.0026,-0.3371
2019-07-02,0.4636,1.2205,0.0029,-0.3323
2019-07-16,0.4583,1.2293,-0.0139,-0.3320
2019-07-30,0.4573,1.2180,-0.0018,-0.3391
2019-08-13,0.4384,1.1166,0.0348,-0.3319
2019-08-27,0.4292,1.1442,0.0273,-0.3211
2019-09-10,0.4058,1.2289,0.0011,-0.3148
2019-09-24,0.4212,1.2052,0.0036,-0.3225
2019-10-08,0.3720,1.1732,0.0149,-0.3113
2019-10-22,0.3824,1.2295,-0.0165,-0.3155
2019-11-05,0.3440,1.3161,-0.0241,-0.2961
2019-11-19,0.3558,1.3409,-0.0318,-0.3400
2019-12-03,0.3553,1.3445,-0.0281,-0.3292
2019-12-17,0.3582,1.4248,-0.0393,-0.3258
2020-01-01,0.3569,1.5072,-0.0562,-0.3321
2020-01-15,0.3641,1.5786,-0.0519,-0.3140
2020-01-29,0.4042,1.5817,-0.0154,-0.2825
2020-02-12,0.4181,1.7116,-0.0184,-0.2623
2020-02-26,0.3501,1.3841,-0.0176,-0.2258
2020-03-11,0.3456,1.0526,-0.0272,-0.2324
2020-03-25,0.2950,1.2316,-0.0997,-0.2279
2020-04-08,0.2987,1.3281,-0.1016,-0.2279
2020-04-22,0.3465,1.4420,-0.1145,-0.2512
2020-05-06,0.3924,1.5721,-0.0940,-0.2901
2020-05-20,0.4331,1.6501,-0.0890,-0.2812
2020-06-03,0.4715,1.7212,-0.1018,-0.3283
2020-06-17,0.5019,1.8293,-0.1033,-0.3978
2020-07-01,0.5281,1.9225,-0.0927,-0.4154
2020-07-15,0.5191,2.0029,-0.0821,-0.3830
2020-07-29,0.5544,2.0281,-0.0947,-0.3793
2020-08-12,0.5500,2.1589,-0.0866,-0.4244
2020-08-26,0.5990,2.3702,-0.0753,-0.3932
2020-09-09,0.5530,2.1520,-0.0888,-0.3978
2020-09-23,0.5534,2.0792,-0.0671,-0.3861
2020-10-07,0.6210,2.2641,-0.0591,-0.3987
2020-10-21,0.6222,2.2958,-0.0391,-0.4555
2020-11-04,0.6269,2.4131,-0.0675,-0.4888
2020-11-18,0.6382,2.3869,0.0012,-0.6184
2020-12-02,0.6898,2.5231,0.0089,-0.6435
2020-12-16,0.7188,2.6036,0.0250,-0.6085
2020-12-30,0.7496,2.6421,0.0154,-0.6158
2021-01-14,0.7273,2.6182,0.0130,-0.6320
2021-01-28,0.7439,2.6525,0.0294,-0.6140
2021-02-11,0.7652,2.9019,0.0711,-0.6412
2021-02-25,0.7261,2.6480,0.0483,-0.6430
2021-03-11,0.7076,2.6559,0.0356,-0.6654
2021-03-25,0.7030,2.6677,-0.0022,-0.6780
2021-04-08,0.7123,2.9124,0.0117,-0.6677
2021-04-22,0.7007,2.9397,0.0052,-0.6658
2021-05-06,0.6943,2.8770,0.0011,-0.6822
2021-05-20,0.7277,2.7900,-0.0190,-0.6557
2021-06-03,0.7461,2.8914,-0.0127,-0.6524
2021-06-17,0.8086,2.9702,0.0241,-0.6617
2021-07-01,0.8223,3.1618,0.0173,-0.6808
2021-07-15,0.7863,3.1488,-0.0001,-0.6637
2021-07-29,0.8256,3.2275,0.0177,-0.7050
2021-08-12,0.8210,3.2774,0.0408,-0.7045
2021-08-26,0.8304,3.3612,0.0330,-0.7039
2021-09-09,0.8375,3.3634,0.0603,-0.6519
2021-09-23,0.8407,3.3320,0.0687,-0.6569
2021-10-07,0.8447,3.1882,0.0863,-0.6728
2021-10-21,0.8548,3.3391,0.1100,-0.6782
2021-11-04,0.8378,3.6230,0.1215,-0.7011
2021-11-18,0.8953,3.6834,0.1362,-0.6992
2021-12-02,0.8906,3.4400,0.1128,-0.7409
2021-12-16,0.8902,3.4653,0.0995,-0.7159
2021-12-30,0.8981,3.6118,0.0851,-0.7182
2022-01-13,0.8758,3.4116,0.0935,-0.7152
2022-01-27,0.8947,3.0847,0.1106,-0.7173
2022-02-10,0.8518,3.0280,0.1178,-0.6850
2022-02-24,0.8708,3.0097,0.1101,-0.6834
2022-03-10,0.8971,2.7589,0.0909,-0.7405
2022-03-24,0.8564,3.1694,0.0894,-0.7371
2022-04-07,0.8692,3.0487,0.0842,-0.7574
2022-04-21,0.9123,2.7745,0.0735,-0.8019
2022-05-05,0.9494,2.5870,0.0997,-0.7848
2022-05-19,0.9942,2.3446,0.0946,-0.7178
2022-06-02,0.9608,2.5459,0.0858,-0.6934
2022-06-16,0.9879,2.1836,0.0716,-0.7014
2022-06-30,1.0028,2.2740,0.0444,-0.7005
2022-07-14,0.9728,2.3864,0.0294,-0.7206
2022-07-28,0.9663,2.6589,0.0204,-0.7622
2022-08-11,0.9358,2.8335,0.0512,-0.7371
2022-08-25,0.9960,2.5621,0.0532,-0.7467
2022-09-08,1.0408,2.5573,0.0634,-0.7354
2022-09-22,1.0931,2.1964,0.0800,-0.7669
2022-10-06,1.1136,2.1196,0.0656,-0.7008
2022-10-20,1.1128,2.1962,0.0793,-0.6909
2022-11-03,1.1214,2.0681,0.0874,-0.7240
2022-11-17,1.0988,2.2998,0.0900,-0.6552
2022-12-01,1.1171,2.3894,0.1018,-0.6738
2022-12-15,1.1044,2.1773,0.1096,-0.6239
2022-12-29,1.0979,2.0914,0.1093,-0.5802
2023-01-12,1.0372,2.2615,0.1226,-0.6033
2023-01-26,1.0969,2.4381,0.0926,-0.5860
2023-02-09,1.1214,2.4772,0.0772,-0.5654
2023-02-23,1.1489,2.3825,0.0791,-0.5745
2023-03-09,1.1471,2.3431,0.0904,-0.5916
2023-03-23,1.0979,2.6078,0.0778,-0.6141
2023-04-06,1.1050,2.6913,0.0940,-0.6105
2023-04-20,1.0881,2.6739,0.0942,-0.6240
2023-05-04,1.0355,2.7469,0.1250,-0.6229
2023-05-18,1.0535,2.9007,0.0797,-0.6417
2023-06-01,1.0620,3.1107,0.0608,-0.6470
2023-06-15,1.0749,3.2625,0.0462,-0.6433
2023-06-29,1.0809,3.2895,0.0544,-0.6497
2023-07-13,1.1251,3.3986,0.0759,-0.6397
2023-07-27,1.1137,3.4510,0.0645,-0.6449
2023-08-10,1.1068,3.2467,0.0558,-0.6290
2023-08-24,1.0986,3.2224,0.0462,-0.6224
2023-09-07,1.0946,3.3180,0.0420,-0.6026
2023-09-21,1.0768,3.1543,0.0350,-0.5940
2023-10-05,1.0732,3.2312,0.0306,-0.5908
2023-10-19,1.0431,3.1147,0.0325,-0.5945
2023-11-02,1.0525,3.2669,0.0226,-0.6538
2023-11-16,1.1108,3.4756,0.0382,-0.6582
2023-11-30,1.1318,3.5207,0.0626,-0.6410
2023-12-14,1.1255,3.6976,0.0565,-0.6460
2023-12-28,1.1393,3.7548,0.0611,-0.6533
2024-01-14,1.1190,3.7568,0.0731,-0.6378
2024-01-28,1.0739,3.9725,0.0635,-0.7096
2024-02-11,1.0171,4.0534,0.1189,-0.7275
2024-02-25,1.0679,4.0677,0.1242,-0.7420
2024-03-10,1.1461,4.0729,0.1248,-0.7949
2024-03-24,1.1989,4.1649,0.1510,-0.7652
2024-04-07,1.1745,4.1149,0.1510,-0.7635
2024-04-21,1.1155,3.8636,0.1416,-0.7086
2024-05-05,1.1603,4.1130,0.1451,-0.6994
2024-05-19,1.1979,4.2771,0.1281,-0.6825
2024-06-02,1.1831,4.2564,0.1360,-0.6724
2024-06-16,1.1999,4.6243,0.1592,-0.6868
2024-06-30,1.1935,4.5987,0.1596,-0.7433
2024-07-14,1.1777,4.7611,0.1505,-0.7398
2024-07-28,1.1558,4.3860,0.1529,-0.7464
2024-08-11,1.1294,4.2397,0.1550,-0.6706
2024-08-25,1.1696,4.5151,0.1647,-0.8298
2024-09-08,1.1755,4.2733,0.1528,-0.8493
2024-09-22,1.2032,4.6100,0.1625,-0.8204
2024-10-06,1.2068,4.5954,0.1529,-0.6281
2024-10-20,1.2483,4.7539,0.1695,-0.7224
2024-11-03,1.2469,4.6415,0.1585,-0.7235
2024-11-17,1.3714,4.8041,0.1567,-0.7422
2024-12-01,1.3846,4.9808,0.1502,-0.8313
2024-12-15,1.3607,5.2442,0.1771,-0.8177
2024-12-29,1.3551,4.9900,0.1829,-0.8155
2025-01-13,1.3495,4.8658,0.1867,-0.7767
2025-01-27,1.3441,5.0652,0.1969,-0.8282
2025-02-10,1.3845,5.1303,0.2218,-0.8877
2025-02-13,1.3799,5.2493,0.2279,-0.9277


==> figures/data/pnl_sse.csv <==
date,azb,index,mxsharpe,decorr
2014-01-02,0.0000,,0.0000,0.0000
2014-01-16,0.0257,-0.0285,-0.0202,0.0370
2014-01-30,0.0221,-0.0240,-0.0311,0.1114
2014-02-13,0.0021,0.0073,-0.0280,0.0731
2014-02-27,0.0182,-0.0172,-0.0560,0.0168
2014-03-13,0.0590,-0.0307,-0.0175,0.0123
2014-03-27,0.0863,-0.0175,0.0022,-0.0322
2014-04-10,0.0756,0.0246,0.0291,-0.0169
2014-04-24,0.0715,-0.0125,0.0393,-0.0070
2014-05-08,0.0775,-0.0326,0.0459,-0.0217
2014-05-22,0.0834,-0.0297,0.0359,-0.0337
2014-06-05,0.0796,-0.0203,0.0506,-0.0340
2014-06-19,0.0489,-0.0285,0.0453,-0.0365
2014-07-03,0.0440,-0.0096,0.0551,-0.0421
2014-07-17,0.0721,-0.0132,0.0569,-0.0158
2014-07-31,0.0905,0.0569,0.0895,-0.0098
2014-08-14,0.1945,0.0592,0.1398,0.0608
2014-08-28,0.2047,0.0541,0.1424,0.0502
2014-09-11,0.2298,0.1097,0.1277,0.0527
2014-09-25,0.2325,0.1258,0.1356,0.0431
2014-10-09,0.2305,0.1470,0.1675,0.0661
2014-10-23,0.2344,0.1053,0.1816,0.0803
2014-11-06,0.1840,0.1645,0.2510,0.0787
2014-11-20,0.2057,0.1774,0.2719,0.0633
2014-12-04,0.2460,0.3923,0.2940,0.0657
2014-12-18,0.2448,0.4677,0.3171,0.0860
2015-01-02,0.2966,0.5528,0.2917,0.1587
2015-01-16,0.2532,0.6209,0.2988,0.1497
2015-01-30,0.2566,0.5411,0.3256,0.1407
2015-02-13,0.2433,0.5380,0.3345,0.1289
2015-02-27,0.2564,0.5891,0.3218,0.1585
2015-03-13,0.3593,0.6192,0.3425,0.1826
2015-03-27,0.4077,0.7719,0.3361,0.2067
2015-04-10,0.5018,0.9367,0.3867,0.2064
2015-04-24,0.5820,1.1092,0.4516,0.2288
2015-05-08,0.5998,1.0190,0.4557,0.2210
2015-05-22,0.6599,1.2359,0.4666,0.2427
2015-06-05,0.6428,1.4113,0.4227,0.2289
2015-06-19,0.5577,1.1498,0.4019,0.2228
2015-07-03,0.4467,0.7699,0.2766,0.1770
2015-07-17,0.4048,0.8997,0.2565,0.1429
2015-07-31,0.4458,0.7588,0.2604,0.0752
2015-08-14,0.4157,0.9035,0.3323,0.0988
2015-08-28,0.2600,0.5517,0.3192,0.1182
2015-09-11,0.2231,0.5363,0.3435,0.1165
2015-09-25,0.1603,0.4845,0.3253,0.1242
2015-10-09,0.1728,0.5281,0.2996,0.1054
2015-10-23,0.1904,0.6381,0.3271,0.1369
2015-11-06,0.2248,0.7234,0.3371,0.1297
2015-11-20,0.3943,0.7428,0.4133,0.0831
2015-12-04,0.3743,0.6922,0.3675,0.1287
2015-12-18,0.3473,0.7181,0.3439,0.1390
2016-01-04,0.2312,0.5824,0.3073,0.1701
2016-01-18,0.4469,0.3988,0.3514,0.1246
2016-02-01,0.5352,0.2908,0.4287,0.0980
2016-02-15,0.5840,0.3183,0.4151,0.0791
2016-02-29,0.5367,0.2904,0.4201,0.0842
2016-03-14,0.5518,0.3727,0.4103,0.0936
2016-03-28,0.5533,0.4199,0.3722,0.0601
2016-04-11,0.5255,0.4564,0.3646,0.0818
2016-04-25,0.5040,0.4145,0.4364,0.0907
2016-05-09,0.4892,0.3595,0.4213,0.0957
2016-05-23,0.4868,0.3651,0.4130,0.0987
2016-06-06,0.4799,0.4085,0.4078,0.0977
2016-06-20,0.4855,0.3868,0.4032,0.1065
2016-07-04,0.4595,0.4347,0.3834,0.0927
2016-07-18,0.4268,0.4610,0.3618,0.1096
2016-08-01,0.4281,0.4178,0.3691,0.1132
2016-08-15,0.3747,0.5002,0.3273,0.0910
2016-08-29,0.4424,0.4738,0.3434,0.0636
2016-09-12,0.4355,0.4507,0.3556,0.0460
2016-09-26,0.4624,0.4307,0.3535,0.0766
2016-10-10,0.4706,0.4632,0.3473,0.0835
2016-10-24,0.4546,0.5017,0.3314,0.0820
2016-11-07,0.4747,0.5041,0.3243,0.0713
2016-11-21,0.4454,0.5449,0.3301,0.0884
2016-12-05,0.4515,0.5384,0.3117,0.0931
2016-12-19,0.4226,0.4968,0.3098,0.0919
2017-01-02,0.4136,0.4899,0.3308,0.1202
2017-01-16,0.4197,0.4898,0.3204,0.1337
2017-01-30,0.4185,0.5165,0.3071,0.1275
2017-02-13,0.4159,0.5442,0.3038,0.1043
2017-02-27,0.3780,0.5499,0.3053,0.1007
2017-03-13,0.3650,0.5539,0.3242,0.1118
2017-03-27,0.3816,0.5683,0.3486,0.0822
2017-04-10,0.3935,0.5695,0.3457,0.0990
2017-04-24,0.4847,0.5023,0.3894,0.0917
2017-05-08,0.4733,0.4779,0.3828,0.1139
2017-05-22,0.5195,0.4765,0.4061,0.1310
2017-06-05,0.5360,0.4841,0.4393,0.1508
2017-06-19,0.4974,0.5094,0.3651,0.1425
2017-07-03,0.5278,0.5342,0.3560,0.1329
2017-07-17,0.5163,0.5248,0.3707,0.1564
2017-07-31,0.4651,0.5712,0.3412,0.1352
2017-08-14,0.4830,0.5541,0.3378,0.0996
2017-08-28,0.4692,0.6142,0.3273,0.0848
2017-09-11,0.4705,0.6208,0.3235,0.0774
2017-09-25,0.4882,0.6041,0.3459,-0.0242
2017-10-09,0.5054,0.6199,0.3349,-0.0102
2017-10-23,0.4568,0.6229,0.3693,-0.0289
2017-11-06,0.4793,0.6265,0.4019,-0.0434
2017-11-20,0.4893,0.6285,0.4267,-0.0024
2017-12-04,0.5236,0.5888,0.4287,-0.0266
2017-12-18,0.5821,0.5688,0.2988,-0.0008
2018-01-02,0.5880,0.6073,0.3034,0.0362
2018-01-16,0.6120,0.6497,0.3025,0.0078
2018-01-30,0.6157,0.6744,0.3208,0.0222
2018-02-13,0.7121,0.5289,0.3680,0.0294
2018-02-27,0.7028,0.5803,0.3429,0.0266
2018-03-13,0.7479,0.5891,0.3183,0.0400
2018-03-27,0.7737,0.5201,0.3549,0.0046
2018-04-10,0.7854,0.5315,0.3656,0.0120
2018-04-24,0.8045,0.5020,0.3577,-0.0016
2018-05-08,0.8102,0.5177,0.3703,-0.0093
2018-05-22,0.8272,0.5430,0.3813,0.0027
2018-06-05,0.8839,0.4950,0.4000,-0.0174
2018-06-19,0.9164,0.3959,0.4010,-0.0246
2018-07-03,0.9739,0.3378,0.4550,-0.0269
2018-07-17,0.9837,0.3432,0.4567,-0.0287
2018-07-31,1.0438,0.3808,0.5059,0.0053
2018-08-14,1.0965,0.3350,0.5298,0.0308
2018-08-28,1.0650,0.3336,0.5280,0.0545
2018-09-11,1.1094,0.2792,0.5427,0.0739
2018-09-25,1.1065,0.3351,0.5378,0.0574
2018-10-09,1.1042,0.3062,0.5441,0.0502
2018-10-23,1.1482,0.2456,0.5285,0.0627
2018-11-06,1.1475,0.2766,0.5195,0.0659
2018-11-20,0.8120,0.2701,0.5717,-0.1557
2018-12-04,0.8361,0.2798,0.5310,-0.1294
2018-12-18,0.6509,0.2369,0.4205,-0.1750
2019-01-02,0.6254,0.1835,0.4498,-0.1932
2019-01-16,0.6625,0.2339,0.4126,-0.2211
2019-01-30,0.5497,0.2364,0.4306,-0.1896
2019-02-13,0.4874,0.3062,0.4207,-0.2064
2019-02-27,0.6446,0.4180,0.4316,-0.2736
2019-03-13,0.7597,0.4531,0.4219,-0.2780
2019-03-27,0.8321,0.4510,0.4152,-0.2628
2019-04-10,0.8197,0.5563,0.4063,-0.2717
2019-04-24,0.7780,0.5369,0.4241,-0.2365
2019-05-08,0.7257,0.3891,0.4307,-0.2211
2019-05-22,0.7144,0.3882,0.4143,-0.2215
2019-06-05,0.7591,0.3736,0.4376,-0.2043
2019-06-19,0.7437,0.4007,0.4261,-0.2202
2019-07-03,0.7425,0.4475,0.4232,-0.1948
2019-07-17,0.7265,0.4073,0.4126,-0.1675
2019-07-31,0.7296,0.4077,0.4117,-0.1589
2019-08-14,0.7552,0.3484,0.4342,-0.1632
2019-08-28,0.7682,0.3891,0.4408,-0.1877
2019-09-11,0.7814,0.4444,0.4487,-0.1949
2019-09-25,0.7595,0.4187,0.4414,-0.2038
2019-10-09,0.7483,0.4041,0.4459,-0.2187
2019-10-23,0.7337,0.4121,0.4487,-0.2195
2019-11-06,0.6872,0.4299,0.4570,-0.1960
2019-11-20,0.6643,0.3974,0.4648,-0.1951
2019-12-04,0.6832,0.3816,0.4668,-0.2020
2019-12-18,0.7088,0.4483,0.4741,-0.1855
2020-01-02,0.7239,0.4810,0.4789,-0.1697
2020-01-16,0.7277,0.4757,0.4848,-0.1901
2020-01-30,0.7716,0.4289,0.4881,-0.1813
2020-02-13,0.7390,0.3950,0.5014,-0.2241
2020-02-27,0.7530,0.4360,0.5598,-0.0973
2020-03-12,0.7958,0.4034,0.5783,-0.0535
2020-03-26,0.8397,0.3273,0.6134,-0.0424
2020-04-09,0.9012,0.3566,0.6064,-0.0564
2020-04-23,0.9035,0.3626,0.5804,-0.0621
2020-05-07,0.8737,0.3785,0.5856,-0.0506
2020-05-21,1.0360,0.3767,0.6674,-0.0069
2020-06-04,1.0785,0.4014,0.7299,-0.0129
2020-06-18,1.1020,0.4110,0.6954,0.0173
2020-07-02,1.0694,0.4836,0.6883,0.0117
2020-07-16,1.1156,0.5410,0.8146,0.0271
2020-07-30,1.1017,0.5778,0.8147,-0.0254
2020-08-13,1.1367,0.5941,0.8264,-0.0396
2020-08-27,1.1720,0.6082,0.8211,0.0635
2020-09-10,1.1126,0.5529,0.7958,0.0744
2020-09-24,1.1641,0.5473,0.8290,0.0959
2020-10-08,1.1537,0.5448,0.8214,0.0729
2020-10-22,1.1524,0.5902,0.8156,0.0335
2020-11-05,1.1743,0.5938,0.8046,0.0359
2020-11-19,1.1134,0.6144,0.7887,-0.0077
2020-12-03,1.1158,0.6524,0.7573,0.0583
2020-12-17,1.1413,0.6345,0.7480,0.0379
2020-12-31,1.1742,0.6672,0.7428,0.0557
2021-01-15,1.1706,0.7120,0.7256,0.0791
2021-01-29,1.1593,0.6720,0.7008,0.0736
2021-02-12,1.2279,0.7546,0.7029,0.0662
2021-02-26,1.2701,0.6845,0.7434,0.0411
2021-03-12,1.2620,0.6576,0.7316,0.0142
2021-03-26,1.3515,0.6410,0.7521,-0.1233
2021-04-09,1.3728,0.6565,0.7623,-0.1012
2021-04-23,1.3856,0.6678,0.7787,-0.0944
2021-05-07,1.3819,0.6412,0.8029,-0.0936
2021-05-21,1.4883,0.6737,0.8234,-0.2201
2021-06-04,1.4891,0.7242,0.8309,-0.2100
2021-06-18,1.5265,0.6922,0.8623,-0.1984
2021-07-02,1.5749,0.6892,0.8604,-0.1922
2021-07-16,1.6639,0.6990,0.9218,-0.2677
2021-07-30,1.6849,0.6309,0.9079,-0.3239
2021-08-13,1.7344,0.6880,0.9366,-0.3139
2021-08-27,1.7316,0.6908,0.9279,-0.3229
2021-09-10,1.7419,0.7777,0.9446,-0.3045
2021-09-24,1.7380,0.7344,0.9659,-0.3221
2021-10-08,1.7164,0.7244,0.9599,-0.3537
2021-10-22,1.6642,0.7198,0.9538,-0.3364
2021-11-05,1.6356,0.6761,0.9167,-0.2401
2021-11-19,1.6329,0.7091,0.9225,-0.1920
2021-12-03,1.6549,0.7317,0.9519,-0.2268
2021-12-17,1.6124,0.7437,0.9328,-0.1833
2021-12-31,1.5137,0.7473,0.9290,-0.1355
2022-01-14,1.6211,0.6904,0.9578,-0.1435
2022-01-28,1.5967,0.6136,0.9556,-0.1395
2022-02-11,1.5920,0.6624,0.9558,-0.1270
2022-02-25,1.6518,0.6568,0.9911,-0.1030
2022-03-11,1.7139,0.5888,0.9863,-0.0944
2022-03-25,1.6727,0.5420,1.0351,-0.0489
2022-04-08,1.6850,0.5610,1.0509,-0.0527
2022-04-22,1.6888,0.4819,1.0308,-0.0730
2022-05-06,1.6973,0.4409,1.0165,-0.0913
2022-05-20,1.7515,0.5105,1.0390,-0.0811
2022-06-03,1.7354,0.5340,1.0417,-0.0648
2022-06-17,1.7213,0.5922,1.0424,-0.0218
2022-07-01,1.8123,0.6262,0.9454,-0.0584
2022-07-15,1.7998,0.5496,0.9786,-0.0740
2022-07-29,1.7998,0.5617,0.9825,-0.0515
2022-08-12,1.7686,0.5731,0.9895,-0.0652
2022-08-26,1.7879,0.5535,0.9682,-0.0938
2022-09-09,1.8049,0.5659,0.9712,-0.1284
2022-09-23,1.7898,0.4826,0.9821,-0.1310
2022-10-07,1.7701,0.4518,0.9647,-0.1608
2022-10-21,1.7565,0.4588,0.9959,-0.1769
2022-11-04,1.7491,0.4741,0.9893,-0.1350
2022-11-18,1.7019,0.4868,1.0057,-0.1161
2022-12-02,1.7235,0.5151,1.0619,-0.1015
2022-12-16,1.7155,0.5207,1.0968,-0.1439
2022-12-30,1.6869,0.4830,0.9835,-0.1693
2023-01-13,1.6860,0.5339,0.9619,-0.1528
2023-01-27,1.6785,0.5673,0.9538,-0.1518
2023-02-10,1.6731,0.5653,0.9474,-0.0930
2023-02-24,1.6542,0.5684,0.9454,-0.1215
2023-03-10,1.6716,0.5506,0.9499,-0.1156
2023-03-24,1.7044,0.5677,0.9243,-0.1230
2023-04-07,1.7035,0.5974,0.9397,-0.1344
2023-04-21,1.7339,0.5848,0.9569,-0.1418
2023-05-05,1.7755,0.6007,1.0016,-0.1242
2023-05-19,1.7294,0.5762,0.9948,-0.1459
2023-06-02,1.7511,0.5506,0.9624,-0.1422
2023-06-16,1.7908,0.5713,1.0125,-0.0958
2023-06-30,1.7820,0.5371,1.0297,-0.0428
2023-07-14,1.7839,0.5542,0.9898,-0.0231
2023-07-28,1.7690,0.5726,0.9836,-0.0401
2023-08-11,1.7367,0.5310,0.9913,-0.0641
2023-08-25,1.7621,0.4709,1.0287,-0.0548
2023-09-08,1.7547,0.4962,1.0019,-0.0314
2023-09-22,1.7891,0.5037,1.0126,0.0106
2023-10-06,1.7937,0.4932,1.0147,0.0421
2023-10-20,1.8267,0.4320,1.0189,0.0582
2023-11-03,1.8485,0.4549,0.9970,0.0642
2023-11-17,1.8636,0.4662,0.9931,0.0725
2023-12-01,1.8632,0.4553,0.9941,0.0966
2023-12-15,1.8908,0.4126,0.8552,0.0409
2023-12-29,1.8159,0.4281,0.9257,-0.0118
2024-01-15,1.7962,0.3856,0.9342,0.0004
2024-01-29,1.8079,0.3841,0.8990,0.0545
2024-02-12,2.1285,0.3758,1.0073,0.1438
2024-02-26,2.1745,0.4291,1.0012,0.0743
2024-03-11,2.1697,0.4730,0.9853,0.0669
2024-03-25,2.2652,0.4528,0.9269,0.0400
2024-04-08,2.2127,0.4627,0.9342,0.0683
2024-04-22,2.3576,0.4615,0.9650,0.0999
2024-05-06,2.2795,0.5077,0.9476,0.0861
2024-05-20,2.2659,0.5223,0.9384,0.1300
2024-06-03,2.3892,0.4778,0.9917,0.1368
2024-06-17,2.4749,0.4478,0.9965,0.1740
2024-07-01,2.4488,0.4376,0.9923,0.1842
2024-07-15,2.4749,0.4277,1.0149,0.2147
2024-07-29,2.5457,0.3882,1.0155,0.2250
2024-08-12,2.4943,0.3721,1.0142,0.2247
2024-08-26,2.5523,0.3708,1.0277,0.2197
2024-09-09,2.5601,0.3136,1.0107,0.1874
2024-09-23,2.5406,0.3196,1.0564,0.1580
2024-10-07,2.5562,0.6017,0.9843,0.1735
2024-10-21,2.4987,0.5688,1.0476,0.1085
2024-11-04,2.5032,0.5891,0.9322,0.1186
2024-11-18,2.4061,0.5956,0.8872,0.1219
2024-12-02,2.3544,0.6149,0.8266,0.2092
2024-12-16,2.4772,0.6256,0.8106,0.0889
2024-12-30,2.4350,0.6357,0.8561,0.1961
2025-01-14,2.5434,0.5558,0.9075,0.1737
2025-01-22,2.5068,0.5427,0.8956,0.1656


==> figures/data/training_ev.csv <==
step,ppo_1,ppo_2,ppo_3,ppo_4,ppo_5,ppo_6,ppo_7,ppo_8,ppo_9,mean
500,-16.002106,-23.472584,-4.312629,-6.777531,-9.628332,-5.492564,-10.785842,-10.250498,-10.442153,-10.796026
1000,-13.254087,-9.870447,-17.387381,-20.277168,-14.622968,-19.770178,-10.144786,-11.008965,-17.040897,-14.819653
1500,-16.675846,-12.671061,-5.199930,-16.853512,-30.654568,-18.426437,-19.248951,-15.904194,-7.764802,-15.933256
2000,-20.522141,-13.434653,-7.329984,-20.277338,-9.276054,-13.209455,-19.640186,-5.049530,-17.028948,-13.974254
2500,-39.291172,-9.707770,-14.137194,-11.745126,-9.725904,-43.013752,-13.276731,-9.745621,-13.032994,-18.186252
3000,-18.451843,-16.756023,-11.460005,-13.536638,-16.008556,-35.651035,-17.969635,-18.492964,-11.825528,-17.794692
3500,-17.335985,-8.012867,-11.950569,-6.496071,-10.533862,-17.692242,-5.046620,-14.604947,-12.004704,-11.519763
4000,-6.769330,-11.570815,-14.641422,-11.210774,-9.264150,-11.839547,-9.989578,-10.324628,-11.928484,-10.837636
4500,-16.101751,-12.813206,-19.082739,-31.079735,-9.335640,-70.488518,-10.147097,-15.882000,-11.935972,-21.874073
5000,-16.749779,-16.396637,-15.231018,-9.518131,-7.731166,-35.695694,-19.156790,-7.701223,-22.954529,-16.792774
5500,-19.807138,-16.382223,-54.022045,-8.834837,-4.275161,-27.102201,-14.314295,-12.384395,-11.750998,-18.763699
6000,-37.821365,-22.347704,-15.389231,-3.420131,-6.385618,-25.416140,-28.051702,-12.261658,-4.727176,-17.313414
6500,-10.249054,-8.834351,-20.723900,-7.116443,-7.950794,-57.916744,-19.628328,-4.284081,-12.654728,-16.595380
7000,-25.690451,-18.054476,-37.633915,-19.847467,-10.148873,-22.829693,-33.358162,-8.976474,-9.681939,-20.691272
7500,-11.300801,-14.802488,-10.389084,-26.634897,-5.450258,-35.905121,-10.842925,-17.463507,-8.756051,-15.727237
8000,-7.379267,-9.639462,-14.651842,-4.368217,-8.187893,-30.789175,-11.709890,-5.418666,-16.042830,-12.020805
8500,-4.892005,-20.998522,-59.052448,-22.013948,-13.407071,-4.889866,-5.847836,-6.327293,-5.915215,-15.927134
9000,-21.505051,-13.619759,-28.747038,-5.960257,-6.054280,-25.120399,-8.061342,-22.072689,-13.346012,-16.054092
9500,-15.642385,-10.047602,-29.127371,-4.775300,-7.290851,-71.899940,-7.296376,-5.499678,-13.958337,-18.393093
10000,-13.133135,-23.875938,-29.518291,-10.683885,-12.653580,-64.342987,-3.009381,-4.066681,-3.615840,-18.322191
10500,-8.594958,-8.363050,-7.281815,-14.418731,-11.621051,-6.323383,-5.280356,-10.492554,-6.211953,-8.731983
11000,-22.169718,-17.973970,-19.555153,-15.675325,-9.834703,-69.464851,-12.506312,-7.364606,-18.605190,-21.461092
11500,-6.635525,-8.632113,-17.044872,-5.612840,-13.717977,-40.673557,-3.854632,-3.120602,-5.624673,-11.657421
12000,-5.283602,-14.550956,-32.173950,-9.919715,-5.917972,-14.284920,-5.750768,-1.640922,-12.062297,-11.287233
12500,-6.963502,-23.654875,-9.240403,-25.355438,-6.663970,-5.363707,-7.503787,-5.712528,-24.016659,-12.719430
13000,-8.163206,-10.253834,-11.445801,-5.609007,-12.083345,-30.114000,-4.620707,-3.532066,-10.098965,-10.657881
13500,-9.674746,-1.881956,-11.599039,-4.909194,-3.511941,-27.481798,-4.108353,-3.012747,-13.322840,-8.833624
14000,-9.841461,-2.851963,-8.801988,-10.516781,-12.572721,-5.678557,-6.701655,-1.822518,-4.933878,-7.080169
14500,-1.996992,-5.113841,-2.982010,-3.387013,-5.193077,-14.236810,-2.950726,-2.101875,-12.774683,-5.637447
15000,-2.447145,-1.961671,-6.388791,-2.901353,-3.365526,-14.869854,-3.826997,-1.668474,-32.884010,-7.812647
15500,-10.562647,-8.453702,-7.682133,-3.186103,-10.510324,-20.165384,-9.727088,-7.858173,-26.169674,-11.590581
16000,-0.973695,-3.444365,-3.406981,-2.185844,-2.428540,-22.178223,-1.288235,-1.146047,-24.609739,-6.851296
16500,-0.648111,-1.065809,-1.452821,-1.797992,-2.596971,-16.337288,-3.380250,-0.164421,-13.201933,-4.516177
17000,-7.593683,-2.070993,-4.218578,-2.512724,-9.823760,-12.111533,-9.656085,-0.682886,-33.821903,-9.165794
17500,-0.337366,-0.259828,-0.265460,-0.725752,-2.594491,-11.673141,-1.213594,0.003168,-6.408246,-2.608301
18000,0.005069,0.471684,0.037205,0.091584,-2.199215,-7.322307,-1.591984,0.313400,-1.118348,-1.256990
18500,-1.898208,-1.350441,-0.754722,-5.049675,-2.063532,-6.449223,-7.340385,0.044963,-27.352938,-5.801573
19000,-0.103814,0.484794,-0.159593,0.395288,-0.942244,-7.407112,0.329463,0.525630,-1.642731,-0.946702
19500,0.454105,0.687590,0.426446,0.409043,0.017452,-10.550418,0.245782,0.560978,-4.101575,-1.316733
20000,-8.551836,-0.980423,0.256944,-1.245532,-1.110899,-6.646906,-2.655612,0.393454,-14.250852,-3.865740
20500,0.771995,0.732884,0.723033,0.672604,0.044828,-1.777456,0.164582,0.751510,-0.328490,0.195054
21000,0.743679,0.827817,0.800867,0.722559,0.449854,-2.942836,0.532148,0.772006,-0.669584,0.137390
21500,-1.600950,-0.423903,0.601079,-0.734206,-1.008608,-5.172304,-1.120391,0.516421,-10.717938,-2.184534
22000,0.831045,0.915813,0.902798,0.812698,0.458472,-1.226351,0.739928,0.861578,0.270396,0.507375
22500,0.891629,0.920729,0.901180,0.887782,0.566428,-1.458759,0.822592,0.855424,0.515820,0.544758
23000,0.326874,0.539928,0.807360,0.410862,-1.195965,-7.042879,-0.281959,0.716428,-2.490965,-0.912257
23500,0.913075,0.920091,0.914530,0.907983,0.707579,0.027883,0.893206,0.872092,0.406898,0.729260
24000,0.952820,0.967241,0.947227,0.921765,0.669158,0.337709,0.861301,0.915468,0.726912,0.811067
24500,0.162201,0.833308,0.907533,0.520444,-0.634821,-0.718994,0.274711,0.809769,-1.740903,0.045916
25000,0.962467,0.971978,0.954463,0.953746,0.875820,0.151239,0.920784,0.930370,0.631703,0.816952
25500,0.973779,0.971247,0.973002,0.958135,0.835907,0.645891,0.928469,0.949273,0.701473,0.881908
26000,0.483354,0.905187,0.930538,0.779376,-0.817526,0.485260,0.573867,0.842649,-6.069930,-0.209691
26500,0.973355,0.979462,0.976793,0.962999,0.893258,0.725986,0.959585,0.942385,0.658051,0.896875
27000,0.977846,0.981980,0.973552,0.967683,0.896614,0.813711,0.956300,0.949151,0.725953,0.915866
27500,0.831416,0.915918,0.948006,0.880347,0.331064,0.816783,-0.671985,0.919178,-0.925852,0.449430
28000,0.987542,0.970805,0.978215,0.969054,0.929545,0.873064,0.956447,0.975652,0.872717,0.945893
28500,0.988725,0.983935,0.976283,0.969694,0.934388,0.908493,0.969958,0.974667,0.912872,0.957668
29000,0.815217,0.919679,0.964666,0.895669,0.696725,0.887664,0.559030,0.953810,0.052244,0.749412
29500,0.990144,0.980640,0.987908,0.988791,0.950258,0.936744,0.937932,0.976194,0.950058,0.966519
30000,0.988709,0.983839,0.991240,0.983752,0.947088,0.961328,0.974016,0.977987,0.960380,0.974260
30500,0.896091,0.954160,0.983276,0.920110,0.842478,0.918046,0.678585,0.965185,0.542518,0.855605
31000,0.993962,0.989958,0.991976,0.987126,0.967679,0.962966,0.980295,0.983216,0.965148,0.980258
31500,0.995641,0.985633,0.984826,0.987916,0.969097,0.959563,0.977333,0.973625,0.963283,0.977435
32000,0.936773,0.968323,0.982884,0.948464,0.904100,0.952251,0.758391,0.981209,0.652958,0.898373
32500,0.994755,0.988935,0.995114,0.989356,0.975169,0.979214,0.962572,0.992329,0.982807,0.984472
33000,0.993358,0.973338,0.994093,0.987855,0.979040,0.979305,0.985561,0.991192,0.967144,0.983432
33500,0.969966,0.972059,0.991066,0.967201,0.947262,0.966495,0.875578,0.983739,0.796631,0.941111
34000,0.995803,0.995721,0.992784,0.992669,0.978691,0.981612,0.989674,0.988819,0.963252,0.986558
34500,0.992462,0.994701,0.991850,0.996412,0.979852,0.978864,0.989146,0.982226,0.987886,0.988156
35000,0.979806,0.980268,0.990841,0.982856,0.964194,0.972772,0.846845,0.983061,0.855370,0.950668


==> figures/data/training_loss.csv <==
step,ppo_1,ppo_2,ppo_3,ppo_4,ppo_5,ppo_6,ppo_7,ppo_8,ppo_9,mean
500,-0.028418,-0.027389,-0.024028,-0.030038,-0.029427,-0.022846,-0.024946,-0.027367,-0.025067,-0.026614
1000,-0.026485,-0.026244,-0.023160,-0.027471,-0.024534,-0.024788,-0.022261,-0.031134,-0.026135,-0.025801
1500,-0.024574,-0.030729,-0.024242,-0.022489,-0.029378,-0.025071,-0.024338,-0.025431,-0.024257,-0.025612
2000,-0.029223,-0.028014,-0.030268,-0.029873,-0.027823,-0.025771,-0.024202,-0.022392,-0.028764,-0.027370
2500,-0.032113,-0.030774,-0.030715,-0.032153,-0.027228,-0.030869,-0.030210,-0.028583,-0.029827,-0.030275
3000,-0.028409,-0.027766,-0.033595,-0.027839,-0.028352,-0.031430,-0.029139,-0.030275,-0.026185,-0.029221
3500,-0.030224,-0.037646,-0.030079,-0.033174,-0.030163,-0.029816,-0.035125,-0.038240,-0.037410,-0.033542
4000,-0.030648,-0.035513,-0.039121,-0.024816,-0.032253,-0.033433,-0.032030,-0.035745,-0.032387,-0.032883
4500,-0.035296,-0.033193,-0.035839,-0.027573,-0.033717,-0.029615,-0.031289,-0.034099,-0.030281,-0.032322
5000,-0.037513,-0.030944,-0.034050,-0.030517,-0.037990,-0.029182,-0.041439,-0.035261,-0.034031,-0.034547
5500,-0.035384,-0.032494,-0.040560,-0.033496,-0.036284,-0.035148,-0.033537,-0.030298,-0.033047,-0.034472
6000,-0.029347,-0.039901,-0.041047,-0.029174,-0.028449,-0.033787,-0.034323,-0.034074,-0.032162,-0.033585
6500,-0.041134,-0.038299,-0.035883,-0.033954,-0.033815,-0.036443,-0.030916,-0.032706,-0.039377,-0.035836
7000,-0.033028,-0.037999,-0.034644,-0.028810,-0.029908,-0.037011,-0.034829,-0.028171,-0.033799,-0.033133
7500,-0.039014,-0.038893,-0.036741,-0.033554,-0.035758,-0.036377,-0.036142,-0.032370,-0.035147,-0.035999
8000,-0.036129,-0.037604,-0.032958,-0.031282,-0.032085,-0.036776,-0.037026,-0.036206,-0.036830,-0.035211
8500,-0.033910,-0.041045,-0.038265,-0.029047,-0.036397,-0.037331,-0.038537,-0.033942,-0.037029,-0.036167
9000,-0.039459,-0.039951,-0.039430,-0.031777,-0.039538,-0.033586,-0.037003,-0.033966,-0.035948,-0.036740
9500,-0.039953,-0.041717,-0.038162,-0.034190,-0.041785,-0.036415,-0.039690,-0.036793,-0.043738,-0.039161
10000,-0.038363,-0.040119,-0.039959,-0.025061,-0.045506,-0.034355,-0.039794,-0.029805,-0.042333,-0.037255
10500,-0.032542,-0.038536,-0.040981,-0.039671,-0.038367,-0.041338,-0.030458,-0.035161,-0.042957,-0.037779
11000,-0.035487,-0.037028,-0.041389,-0.034014,-0.037052,-0.034043,-0.038027,-0.040551,-0.035660,-0.037028
11500,-0.038226,-0.038136,-0.039763,-0.031565,-0.032039,-0.038621,-0.039502,-0.037735,-0.034376,-0.036663
12000,-0.035107,-0.039399,-0.038598,-0.036210,-0.039482,-0.035487,-0.032718,-0.034845,-0.037467,-0.036590
12500,-0.039532,-0.040698,-0.035147,-0.034929,-0.037464,-0.039501,-0.040475,-0.039015,-0.038578,-0.038371
13000,-0.037152,-0.039257,-0.041945,-0.033532,-0.041455,-0.039388,-0.039129,-0.035531,-0.035336,-0.038080
13500,-0.041722,-0.041026,-0.032921,-0.030830,-0.036444,-0.041036,-0.043330,-0.036230,-0.033770,-0.037479
14000,-0.045503,-0.051489,-0.041730,-0.033027,-0.031953,-0.034589,-0.033211,-0.042562,-0.033864,-0.038659
14500,-0.038347,-0.042533,-0.040778,-0.040341,-0.040284,-0.040840,-0.034079,-0.035595,-0.037770,-0.038952
15000,-0.042231,-0.042778,-0.037382,-0.035539,-0.032174,-0.034560,-0.038275,-0.036111,-0.042280,-0.037926
15500,-0.043692,-0.037044,-0.037635,-0.038915,-0.039088,-0.035669,-0.036052,-0.034536,-0.038933,-0.037952
16000,-0.036847,-0.045586,-0.046875,-0.030424,-0.034634,-0.036547,-0.032525,-0.033885,-0.039839,-0.037463
16500,-0.044906,-0.046005,-0.042830,-0.030736,-0.035886,-0.039268,-0.039612,-0.036996,-0.039833,-0.039563
17000,-0.042029,-0.038970,-0.047354,-0.043940,-0.034654,-0.034693,-0.039316,-0.038648,-0.030058,-0.038851
17500,-0.038154,-0.038727,-0.041433,-0.036605,-0.031538,-0.036206,-0.042181,-0.032760,-0.041621,-0.037692
18000,-0.040058,-0.043964,-0.042481,-0.030696,-0.030491,-0.040157,-0.037829,-0.034047,-0.039715,-0.037715
18500,-0.041922,-0.043930,-0.041256,-0.040567,-0.038335,-0.040437,-0.039822,-0.039880,-0.040060,-0.040690
19000,-0.044933,-0.039171,-0.045295,-0.036240,-0.039585,-0.040087,-0.040837,-0.041224,-0.039838,-0.040801
19500,-0.043995,-0.046053,-0.042063,-0.034015,-0.043231,-0.039182,-0.033889,-0.041234,-0.037734,-0.040155
20000,-0.045988,-0.046166,-0.046427,-0.040364,-0.026783,-0.035181,-0.036683,-0.040312,-0.038869,-0.039641
20500,-0.036626,-0.045948,-0.046758,-0.033761,-0.034305,-0.037317,-0.037879,-0.037078,-0.035460,-0.038348
21000,-0.042169,-0.040210,-0.042149,-0.036848,-0.036261,-0.043491,-0.043932,-0.045213,-0.042966,-0.041471
21500,-0.040075,-0.042687,-0.043415,-0.040239,-0.038122,-0.043307,-0.041728,-0.042437,-0.042215,-0.041581
22000,-0.038942,-0.042952,-0.041139,-0.036550,-0.036743,-0.041788,-0.041433,-0.044053,-0.035096,-0.039855
22500,-0.043074,-0.050273,-0.043801,-0.034700,-0.042437,-0.048239,-0.044168,-0.039639,-0.043142,-0.043275
23000,-0.047824,-0.044009,-0.039768,-0.040252,-0.032035,-0.037797,-0.041404,-0.038203,-0.037576,-0.039874
23500,-0.046098,-0.044825,-0.044163,-0.038014,-0.038248,-0.040248,-0.039342,-0.037850,-0.036832,-0.040624
24000,-0.048379,-0.047833,-0.044632,-0.039083,-0.033805,-0.041006,-0.044835,-0.039923,-0.040868,-0.042263
24500,-0.051021,-0.043645,-0.039334,-0.049353,-0.036669,-0.045399,-0.040881,-0.043011,-0.035210,-0.042725
25000,-0.048073,-0.042495,-0.039528,-0.042275,-0.040838,-0.045747,-0.043918,-0.039382,-0.044187,-0.042938
25500,-0.049526,-0.051725,-0.046956,-0.039610,-0.041574,-0.042794,-0.043576,-0.046471,-0.046109,-0.045371
26000,-0.044389,-0.049678,-0.040695,-0.047529,-0.035132,-0.040993,-0.045257,-0.043092,-0.034459,-0.042358
26500,-0.051473,-0.045212,-0.045389,-0.039292,-0.048357,-0.051775,-0.051874,-0.047679,-0.046099,-0.047461
27000,-0.043746,-0.051279,-0.048632,-0.040971,-0.040353,-0.046686,-0.049657,-0.044064,-0.045680,-0.045674
27500,-0.049851,-0.046485,-0.045237,-0.044530,-0.028930,-0.042104,-0.040560,-0.043322,-0.040974,-0.042444
28000,-0.037914,-0.047949,-0.041084,-0.048374,-0.040722,-0.039519,-0.045878,-0.045842,-0.041232,-0.043168
28500,-0.043633,-0.043116,-0.040260,-0.040191,-0.031691,-0.042741,-0.050047,-0.052114,-0.038334,-0.042459
29000,-0.047600,-0.045457,-0.048871,-0.053036,-0.037518,-0.039693,-0.052145,-0.041855,-0.042889,-0.045452
29500,-0.048498,-0.046038,-0.047403,-0.035975,-0.040413,-0.047568,-0.042450,-0.044659,-0.044143,-0.044128
30000,-0.051659,-0.044575,-0.053032,-0.039976,-0.040161,-0.050463,-0.046940,-0.037163,-0.041313,-0.045031
30500,-0.053158,-0.054702,-0.047574,-0.051132,-0.040663,-0.052023,-0.047817,-0.046759,-0.045396,-0.048803
31000,-0.051151,-0.044104,-0.050256,-0.045895,-0.041504,-0.047087,-0.045774,-0.045887,-0.048032,-0.046632
31500,-0.049711,-0.048207,-0.052466,-0.036577,-0.040145,-0.048371,-0.048057,-0.044991,-0.044358,-0.045876
32000,-0.050779,-0.047364,-0.050899,-0.047273,-0.038983,-0.050003,-0.044697,-0.045757,-0.045375,-0.046792
32500,-0.048988,-0.048580,-0.042800,-0.042317,-0.055395,-0.053252,-0.042232,-0.046966,-0.047558,-0.047565
33000,-0.049109,-0.045057,-0.048068,-0.050606,-0.037639,-0.047926,-0.046163,-0.049386,-0.045507,-0.046607
33500,-0.044043,-0.048117,-0.042816,-0.044004,-0.038700,-0.051918,-0.048686,-0.041756,-0.049179,-0.045469
34000,-0.045029,-0.043378,-0.049272,-0.041553,-0.036318,-0.055041,-0.055152,-0.054984,-0.049054,-0.047753
34500,-0.033748,-0.055337,-0.048751,-0.048128,-0.049654,-0.051540,-0.047686,-0.045998,-0.047457,-0.047589
35000,-0.048036,-0.057379,-0.047670,-0.049600,-0.048926,-0.044209,-0.051419,-0.051366,-0.050144,-0.049861

